Inferring Galactic magnetic field model parameters using IMAGINE - An Interstellar MAGnetic field INference Engine

Context. The Galactic magnetic field (GMF) has a huge impact on the evolution of the Milky Way. Yet currently there exists no standard model for it, as its structure is not fully understood. In the past many parametric GMF models of varying complexity have been developed that all have been fitted to an individual set of observational data complicating comparability. Aims. Our goal is to systematize parameter inference of GMF models. We want to enable a statistical comparison of different models in the future, allow for simple refitting with respect to newly available data sets and thereby increase the research area's transparency. We aim to make state-of-the-art Bayesian methods easily available and in particular to treat the statistics related to the random components of the GMF correctly. Methods. To achieve our goals, we built IMAGINE, the Interstellar Magnetic Field Inference Engine. It is a modular open source framework for doing inference on generic parametric models of the Galaxy. We combine highly optimized tools and technology such as the MultiNest sampler and the information field theory framework NIFTy in order to leverage existing expertise. Results. We demonstrate the steps needed for robust parameter inference and model comparison. Our results show how important the combination of complementary observables like synchrotron emission and Faraday depth is while building a model and fitting its parameters to data. IMAGINE is open-source software available under the GNU General Public License v3 (GPL-3) at: https://gitlab.mpcdf.mpg.de/ift/IMAGINE

==> data/parameter_scan_norandom/data.dat <==
b0_fd_x b0_fd_y b0_sync_I_0.408_x b0_sync_I_0.408_y b0_sync_Q_1.41_x b0_sync_Q_1.41_y b0_sync_U_1.41_x b0_sync_U_1.41_y b0_sync_Q_30_x b0_sync_Q_30_y b0_sync_U_30_x b0_sync_U_30_y b0_total_x b0_total_y psi0_fd_x psi0_fd_y psi0_sync_I_0.408_x psi0_sync_I_0.408_y psi0_sync_Q_1.41_x psi0_sync_Q_1.41_y psi0_sync_U_1.41_x psi0_sync_U_1.41_y psi0_sync_Q_30_x psi0_sync_Q_30_y psi0_sync_U_30_x psi0_sync_U_30_y psi0_total_x psi0_total_y psi1_fd_x psi1_fd_y psi1_sync_I_0.408_x psi1_sync_I_0.408_y psi1_sync_Q_1.41_x psi1_sync_Q_1.41_y psi1_sync_U_1.41_x psi1_sync_U_1.41_y psi1_sync_Q_30_x psi1_sync_Q_30_y psi1_sync_U_30_x psi1_sync_U_30_y psi1_total_x psi1_total_y chi0_fd_x chi0_fd_y chi0_sync_I_0.408_x chi0_sync_I_0.408_y chi0_sync_Q_1.41_x chi0_sync_Q_1.41_y chi0_sync_U_1.41_x chi0_sync_U_1.41_y chi0_sync_Q_30_x chi0_sync_Q_30_y chi0_sync_U_30_x chi0_sync_U_30_y chi0_total_x chi0_total_y 
3.000000000000007105e-01 -9.634554890204827534e+05 3.000000000000007105e-01 -1.175663186465901434e+08 3.000000000000007105e-01 -7.259340613590029534e+01 3.000000000000007105e-01 -4.508351357003266457e+01 3.000000000000007105e-01 -1.967414036156541109e+08 3.000000000000007105e-01 -4.257147907341957092e+07 3.000000000000007105e-01 -3.578427745016040206e+08 6.000000000000000000e+00 -1.173530413370527967e+05 6.000000000000000000e+00 -1.055430901019128412e+07 6.000000000000000000e+00 -1.051734572030873096e+02 6.000000000000000000e+00 -8.057556495879543945e+01 6.000000000000000000e+00 -2.480060865551327541e+07 6.000000000000000000e+00 -1.350251517737935670e+07 6.000000000000000000e+00 -4.897497163344313204e+07 0.000000000000000000e+00 -1.517708214638485515e+03 0.000000000000000000e+00 -1.290499739974145778e+05 0.000000000000000000e+00 -5.658529717144119786e+01 0.000000000000000000e+00 -4.639844500191975385e+01 0.000000000000000000e+00 -3.989459931831508875e+05 0.000000000000000000e+00 -1.713265507142096467e+05 0.000000000000000000e+00 -7.009432098515869584e+05 1.000000000000000000e+00 -5.064773061089000839e+04 1.000000000000000000e+00 -1.607462803971993038e+06 1.000000000000000000e+00 -4.287282221376881353e+01 1.000000000000000000e+00 -2.835679179854560061e+01 1.000000000000000000e+00 -4.791041342945689335e+06 1.000000000000000000e+00 -1.819242480821833014e+07 1.000000000000000000e+00 -2.464164791536091641e+07
8.700000000000006617e-01 -7.806976964641012019e+05 8.700000000000006617e-01 -1.132399776844793707e+08 8.700000000000006617e-01 -7.123468749701351044e+01 8.700000000000006617e-01 -4.516148829440498957e+01 8.700000000000006617e-01 -1.894121534032984078e+08 8.700000000000006617e-01 -4.124228806659367681e+07 8.700000000000006617e-01 -3.446752332470113635e+08 8.099999999999999645e+00 -9.546345797194549232e+04 8.099999999999999645e+00 -8.673087981898976490e+06 8.099999999999999645e+00 -1.015647370121514541e+02 8.099999999999999645e+00 -7.769682774089960731e+01 8.099999999999999645e+00 -2.059054725944265723e+07 8.099999999999999645e+00 -1.098030108938814141e+07 8.099999999999999645e+00 -4.033957905026647449e+07 7.950000000000000400e-01 -1.232578651809511939e+03 7.950000000000000400e-01 -1.039842627899937215e+05 7.950000000000000400e-01 -6.231129406013133121e+01 7.950000000000000400e-01 -4.560030918621851015e+01 7.950000000000000400e-01 -3.199956259040681180e+05 7.950000000000000400e-01 -1.388393126969201548e+05 7.950000000000000400e-01 -5.641596916460378561e+05 3.400000000000000355e+00 -4.095316252528539917e+04 3.400000000000000355e+00 -1.317655129676962271e+06 3.400000000000000355e+00 -3.842360158219162258e+01 3.400000000000000355e+00 -2.526248199105248204e+01 3.400000000000000355e+00 -4.289557713047374040e+06 3.400000000000000355e+00 -1.457161656444203481e+07 3.400000000000000355e+00 -2.021984625577523187e+07
1.440000000000000613e+00 -6.171426247197933262e+05 1.440000000000000613e+00 -1.049363616264590174e+08 1.440000000000000613e+00 -7.105514938572014216e+01 1.440000000000000613e+00 -4.368478627678996418e+01 1.440000000000000613e+00 -1.753687633296767175e+08 1.440000000000000613e+00 -3.857545144307091087e+07 1.440000000000000613e+00 -3.194978337638621330e+08 1.019999999999999929e+01 -7.575604798140190542e+04 1.019999999999999929e+01 -6.949151747892962769e+06 1.019999999999999929e+01 -1.009832837830399512e+02 1.019999999999999929e+01 -8.939652231863146881e+01 1.019999999999999929e+01 -1.666784862441557087e+07 1.019999999999999929e+01 -8.702922692278515548e+06 1.019999999999999929e+01 -3.239586949237455055e+07 1.590000000000000080e+00 -9.780416557545759133e+02 1.590000000000000080e+00 -8.172532789516888442e+04 1.590000000000000080e+00 -5.844467624490789603e+01 1.590000000000000080e+00 -4.311307101601414615e+01 1.590000000000000080e+00 -2.503477534590360592e+05 1.590000000000000080e+00 -1.097615174291035364e+05 1.590000000000000080e+00 -4.429141981863239780e+05 5.800000000000000711e+00 -3.229631936717827921e+04 5.800000000000000711e+00 -1.053854125003760215e+06 5.800000000000000711e+00 -3.371264366901232279e+01 5.800000000000000711e+00 -2.188880909357249038e+01 5.800000000000000711e+00 -3.735241134613394737e+06 5.800000000000000711e+00 -1.136379477253236622e+07 5.800000000000000711e+00 -1.618524195296946354e+07
2.010000000000000675e+00 -4.727902737875600578e+05 2.010000000000000675e+00 -9.312352704699856043e+07 2.010000000000000675e+00 -6.875187273546180222e+01 2.010000000000000675e+00 -4.413836409740906674e+01 2.010000000000000675e+00 -1.554427154885000885e+08 2.010000000000000675e+00 -3.461654240624509752e+07 2.010000000000000675e+00 -2.836556881057681441e+08 1.230000000000000071e+01 -5.826144356474957021e+04 1.230000000000000071e+01 -5.392585006005919538e+06 1.230000000000000071e+01 -1.050780557626021618e+02 1.230000000000000071e+01 -8.000215678196946101e+01 1.230000000000000071e+01 -1.306657185875677876e+07 1.230000000000000071e+01 -6.678702345615456812e+06 1.230000000000000071e+01 -2.519630573415544629e+07 2.385000000000000231e+00 -7.537376637562483666e+02 2.385000000000000231e+00 -6.223614114037661784e+04 2.385000000000000231e+00 -5.375774459884996759e+01 2.385000000000000231e+00 -4.061342173234334041e+01 2.385000000000000231e+00 -1.897889816752299957e+05 2.385000000000000231e+00 -8.409548911175425746e+04 2.385000000000000231e+00 -3.369687207574482891e+05 8.200000000000001066e+00 -2.467886411485145800e+04 8.200000000000001066e+00 -8.169051795690280851e+05 8.200000000000001066e+00 -2.879684627303504385e+01 8.200000000000001066e+00 -1.829855471776318154e+01 8.200000000000001066e+00 -3.141110333501092624e+06 8.200000000000001066e+00 -8.571055690365655348e+06 8.200000000000001066e+00 -1.255379716295161843e+07
2.580000000000000515e+00 -3.476406436674006982e+05 2.580000000000000515e+00 -7.850051947939661145e+07 2.580000000000000515e+00 -6.301459155132761225e+01 2.580000000000000515e+00 -4.342686172600224381e+01 2.580000000000000515e+00 -1.308542069040550739e+08 2.580000000000000515e+00 -2.952276359142056853e+07 2.580000000000000515e+00 -2.392252370599929392e+08 1.440000000000000036e+01 -4.300879024626956380e+04 1.440000000000000036e+01 -4.013465547694925684e+06 1.440000000000000036e+01 -9.916876662010145083e+01 1.440000000000000036e+01 -8.832076003043766832e+01 1.440000000000000036e+01 -9.822747418205538765e+06 1.440000000000000036e+01 -4.914298257938638330e+06 1.440000000000000036e+01 -1.879370750361202285e+07 3.180000000000000160e+00 -5.593072636333599803e+02 3.180000000000000160e+00 -4.547837537488360249e+04 3.180000000000000160e+00 -5.231973914430272998e+01 3.180000000000000160e+00 -3.971432080410886556e+01 3.180000000000000160e+00 -1.380651866101832129e+05 3.180000000000000160e+00 -6.184263381161072175e+04 3.180000000000000160e+00 -2.460375371202593087e+05 1.060000000000000142e+01 -1.809954029611084115e+04 1.060000000000000142e+01 -6.077535707100409782e+05 1.060000000000000142e+01 -2.375130399229601608e+01 1.060000000000000142e+01 -1.459937040924705798e+01 1.060000000000000142e+01 -2.525414848770674318e+06 1.060000000000000142e+01 -6.191529217616493814e+06 1.060000000000000142e+01 -9.342835528067721054e+06
3.150000000000000355e+00 -2.416937343593153346e+05 3.150000000000000355e+00 -6.199737341578085721e+07 3.150000000000000355e+00 -6.171047811448443099e+01 3.150000000000000355e+00 -4.632040581694673165e+01 3.150000000000000355e+00 -1.031952889659858644e+08 3.150000000000000355e+00 -2.357893653285548836e+07 3.150000000000000355e+00 -1.890134006798654497e+08 1.650000000000000000e+01 -3.002567739866756892e+04 1.650000000000000000e+01 -2.821763951904992573e+06 1.650000000000000000e+01 -1.076213140430118074e+02 1.650000000000000000e+01 -7.971143569732885226e+01 1.650000000000000000e+01 -6.974097159420538694e+06 1.650000000000000000e+01 -3.415140476247680839e+06 1.650000000000000000e+01 -1.324121459772161953e+07 3.975000000000000089e+00 -3.943913449792307802e+02 3.975000000000000089e+00 -3.141247652365958129e+04 3.975000000000000089e+00 -4.099800032336497679e+01 3.975000000000000089e+00 -3.714457036643580068e+01 3.975000000000000089e+00 -9.493784943702691817e+04 3.975000000000000089e+00 -4.300316691372974310e+04 3.975000000000000089e+00 -1.698260267900852486e+05 1.300000000000000000e+01 -1.255421708215255057e+04 1.300000000000000000e+01 -4.274385269439821132e+05 1.300000000000000000e+01 -1.867589798717381200e+01 1.300000000000000000e+01 -1.094218939086567843e+01 1.300000000000000000e+01 -1.911960510418834165e+06 1.300000000000000000e+01 -4.219444519976545125e+06 1.300000000000000000e+01 -6.571427392508892342e+06
3.720000000000000639e+00 -1.549495458633041417e+05 3.720000000000000639e+00 -4.477511230710802972e+07 3.720000000000000639e+00 -5.474821859723488160e+01 3.720000000000000639e+00 -3.712008756870091020e+01 3.720000000000000639e+00 -7.442008482331259549e+07 3.720000000000000639e+00 -1.720371006414508075e+07 3.720000000000000639e+00 -1.365539486087351739e+08 1.860000000000000142e+01 -1.933806304049158643e+04 1.860000000000000142e+01 -1.827226082394758705e+06 1.860000000000000142e+01 -8.811536008138500620e+01 1.860000000000000142e+01 -6.821493130744056543e+01 1.860000000000000142e+01 -4.559029569265995175e+06 1.860000000000000142e+01 -2.185413426925533451e+06 1.860000000000000142e+01 -8.591163471918167546e+06 4.770000000000000462e+00 -2.586312490555937984e+02 4.770000000000000462e+00 -1.999773673325561322e+04 4.770000000000000462e+00 -3.136797054516500793e+01 4.770000000000000462e+00 -3.191449415431270609e+01 4.770000000000000462e+00 -6.017238987043773523e+04 4.770000000000000462e+00 -2.758681444145023124e+04 4.770000000000000462e+00 -1.080788547588986694e+05 1.540000000000000213e+01 -8.035946468485431978e+03 1.540000000000000213e+01 -2.770843071155981743e+05 1.540000000000000213e+01 -1.371886007441025868e+01 1.540000000000000213e+01 -7.519042282525333576e+00 1.540000000000000213e+01 -1.329014006997040473e+06 1.540000000000000213e+01 -2.644799305565253366e+06 1.540000000000000213e+01 -4.258954804048734717e+06
4.290000000000000924e+00 -8.740807817936701758e+04 4.290000000000000924e+00 -2.822574856316402182e+07 4.290000000000000924e+00 -4.887808687734286650e+01 4.290000000000000924e+00 -3.709704924131801818e+01 4.290000000000000924e+00 -4.684447221610200405e+07 4.290000000000000924e+00 -1.094414216927849129e+07 4.290000000000000924e+00 -8.610185700186000764e+07 2.070000000000000284e+01 -1.097019321338479494e+04 2.070000000000000284e+01 -1.039240402172106667e+06 2.070000000000000284e+01 -9.083775931853597285e+01 2.070000000000000284e+01 -7.740031466921573156e+01 2.070000000000000284e+01 -2.616473711050903890e+06 2.070000000000000284e+01 -1.228053638483937364e+06 2.070000000000000284e+01 -4.894906182994320989e+06 5.565000000000000391e+00 -1.516689172800251981e+02 5.565000000000000391e+00 -1.119236847043480884e+04 5.565000000000000391e+00 -2.271371062230718962e+01 5.565000000000000391e+00 -1.980652584199560806e+01 5.565000000000000391e+00 -3.353441364182138932e+04 5.565000000000000391e+00 -1.558077334956414416e+04 5.565000000000000391e+00 -6.050174461556464667e+04 1.780000000000000071e+01 -4.535032180228110519e+03 1.780000000000000071e+01 -1.578883866703766980e+05 1.780000000000000071e+01 -9.086116271824721480e+00 1.780000000000000071e+01 -4.540114486720995046e+00 1.780000000000000071e+01 -8.089212565678933170e+05 1.780000000000000071e+01 -1.453955482953750063e+06 1.780000000000000071e+01 -2.425313784603006672e+06
4.860000000000000320e+00 -3.906933130750391865e+04 4.860000000000000320e+00 -1.397228355256377533e+07 4.860000000000000320e+00 -5.071232437266371562e+01 4.860000000000000320e+00 -3.276965855585513054e+01 4.860000000000000320e+00 -2.315199169925070181e+07 4.860000000000000320e+00 -5.462571909353291616e+06 4.860000000000000320e+00 -4.262599997445819527e+07 2.280000000000000071e+01 -4.944516293221604428e+03 2.280000000000000071e+01 -4.666925502879685373e+05 2.280000000000000071e+01 -9.007429535938172194e+01 2.280000000000000071e+01 -6.817403640735028603e+01 2.280000000000000071e+01 -1.184676788720724639e+06 2.280000000000000071e+01 -5.446005750409109751e+05 2.280000000000000071e+01 -2.201072678674592637e+06 6.360000000000000320e+00 -7.314703824523894582e+01 6.360000000000000320e+00 -4.953579433048351348e+03 6.360000000000000320e+00 -1.310754289369833714e+01 6.360000000000000320e+00 -1.347205573680366797e+01 6.360000000000000320e+00 -1.478499194540758617e+04 6.360000000000000320e+00 -6.983524697468033992e+03 6.360000000000000320e+00 -2.682182271279970882e+04 2.020000000000000284e+01 -2.039109878526767716e+03 2.020000000000000284e+01 -7.110689563424047083e+04 2.020000000000000284e+01 -5.046510206149832811e+00 2.020000000000000284e+01 -2.203108678349963157e+00 2.020000000000000284e+01 -3.876528174088839442e+05 2.020000000000000284e+01 -6.299495988386952085e+05 2.020000000000000284e+01 -1.090755671379230917e+06
5.430000000000000604e+00 -9.933305247714924917e+03 5.430000000000000604e+00 -3.868707602751393337e+06 5.430000000000000604e+00 -4.550959164207597496e+01 5.430000000000000604e+00 -3.622192985099900397e+01 5.430000000000000604e+00 -6.397739806798535399e+06 5.430000000000000604e+00 -1.524732876686407719e+06 5.430000000000000604e+00 -1.180119532300554588e+07 2.490000000000000213e+01 -1.281592635542780044e+03 2.490000000000000213e+01 -1.178100075502374384e+05 2.490000000000000213e+01 -6.608660062343551544e+01 2.490000000000000213e+01 -5.221524144842987880e+01 2.490000000000000213e+01 -3.008104006541421404e+05 2.490000000000000213e+01 -1.355139424915695272e+05 2.490000000000000213e+01 -5.555342451735637151e+05 7.155000000000000249e+00 -2.270919320976099698e+01 7.155000000000000249e+00 -1.237648131691257731e+03 7.155000000000000249e+00 -4.537362461389420787e+00 7.155000000000000249e+00 -8.310220061677682679e+00 7.155000000000000249e+00 -3.686568885235727066e+03 7.155000000000000249e+00 -1.794321875720692333e+03 7.155000000000000249e+00 -6.754095668380497955e+03 2.260000000000000142e+01 -5.332381867662916193e+02 2.260000000000000142e+01 -1.803750416027740721e+04 2.260000000000000142e+01 -1.913647433662845287e+00 2.260000000000000142e+01 -6.620511443434224930e-01 2.260000000000000142e+01 -1.042156766549416934e+05 2.260000000000000142e+01 -1.528208387349429249e+05 2.260000000000000142e+01 -2.756098334355063271e+05
6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00
6.570000000000000284e+00 -9.269415564359158452e+03 6.570000000000000284e+00 -4.682128989411863498e+06 6.570000000000000284e+00 -4.432499929696132313e+01 6.570000000000000284e+00 -5.660918551180657232e+01 6.570000000000000284e+00 -7.711833446684105322e+06 6.570000000000000284e+00 -1.882036598248464055e+06 6.570000000000000284e+00 -1.428536938409360126e+07 2.910000000000000142e+01 -1.116235240483409143e+03 2.910000000000000142e+01 -1.196840447498638532e+05 2.910000000000000142e+01 -8.156914644589232921e+01 2.910000000000000142e+01 -6.864295143749404815e+01 2.910000000000000142e+01 -3.147280544408087153e+05 2.910000000000000142e+01 -1.360884995051731821e+05 2.910000000000000142e+01 -5.717670460342125734e+05 8.745000000000000995e+00 -4.665255265135783702e+00 8.745000000000000995e+00 -1.195283891076840519e+03 8.745000000000000995e+00 -4.369140741138835438e+00 8.745000000000000995e+00 -4.272115336243587080e-01 8.745000000000000995e+00 -3.485604896278469823e+03 8.745000000000000995e+00 -1.594618942519358825e+03 8.745000000000000995e+00 -6.284969337414600886e+03 2.740000000000000213e+01 -4.196134889162858599e+02 2.740000000000000213e+01 -1.831484709318536989e+04 2.740000000000000213e+01 4.401208901435893495e-01 2.740000000000000213e+01 -2.097256318411382381e-01 2.740000000000000213e+01 -1.180782657283022127e+05 2.740000000000000213e+01 -1.467313397136995045e+05 2.740000000000000213e+01 -2.835438356288450304e+05
7.140000000000000568e+00 -3.774155194079237117e+04 7.140000000000000568e+00 -2.046205177491831779e+07 7.140000000000000568e+00 -9.352211880326285609e+01 7.140000000000000568e+00 -9.208084534935187548e+01 7.140000000000000568e+00 -3.357170238245728612e+07 7.140000000000000568e+00 -8.331034860421405174e+06 7.140000000000000568e+00 -6.240271617270194739e+07 3.120000000000000284e+01 -4.644612786981124373e+03 3.120000000000000284e+01 -4.821327259505598922e+05 3.120000000000000284e+01 -8.535191876779572340e+01 3.120000000000000284e+01 -7.458791318485964439e+01 3.120000000000000284e+01 -1.273933340339201503e+06 3.120000000000000284e+01 -5.406199228538224706e+05 3.120000000000000284e+01 -2.301490541762517765e+06 9.540000000000000924e+00 -3.635207502660341561e+01 9.540000000000000924e+00 -4.777448817437192702e+03 9.540000000000000924e+00 -1.495772198605845915e+01 9.540000000000000924e+00 -5.372578874634200474e+00 9.540000000000000924e+00 -1.390725387758159195e+04 9.540000000000000924e+00 -6.566419433990668040e+03 9.540000000000000924e+00 -2.530780450489674695e+04 2.980000000000000426e+01 -1.770052160984807415e+03 2.980000000000000426e+01 -7.428005482548047439e+04 2.980000000000000426e+01 -7.486388723882555496e-01 2.980000000000000426e+01 -1.184297410662111361e+00 2.980000000000000426e+01 -5.024719669452033122e+05 2.980000000000000426e+01 -5.665054405944533646e+05 2.980000000000000426e+01 -1.145029447462405078e+06
7.709999999999999964e+00 -8.541640912929963088e+04 7.709999999999999964e+00 -5.011771451927980036e+07 7.709999999999999964e+00 -1.644692104808527802e+02 7.709999999999999964e+00 -1.221222060882719234e+02 7.709999999999999964e+00 -8.184156503051047027e+07 7.709999999999999964e+00 -2.072911686220765486e+07 7.709999999999999964e+00 -1.527740994125437737e+08 3.329999999999999716e+01 -1.059716048177415360e+04 3.329999999999999716e+01 -1.091304394713107497e+06 3.329999999999999716e+01 -9.775662247395484883e+01 3.329999999999999716e+01 -8.002049446501405328e+01 3.329999999999999716e+01 -2.902392260093395598e+06 3.329999999999999716e+01 -1.209294625426617451e+06 3.329999999999999716e+01 -5.213766217831833288e+06 1.033500000000000085e+01 -9.470903346534760203e+01 1.033500000000000085e+01 -1.069982079208184223e+04 1.033500000000000085e+01 -2.051747510988388967e+01 1.033500000000000085e+01 -1.661254004962029285e+01 1.033500000000000085e+01 -3.102324512989568757e+04 1.033500000000000085e+01 -1.490601747098728083e+04 1.033500000000000085e+01 -5.676092244158964604e+04 3.220000000000000284e+01 -4.027173296455024683e+03 3.220000000000000284e+01 -1.691467226280540344e+05 3.220000000000000284e+01 -3.612602862125640968e+00 3.220000000000000284e+01 -2.724312703969189897e+00 3.220000000000000284e+01 -1.197396833846789552e+06 3.220000000000000284e+01 -1.231506530585038010e+06 3.220000000000000284e+01 -2.602083597271902952e+06
8.280000000000001137e+00 -1.522939871298810176e+05 8.280000000000001137e+00 -9.665805234408585727e+07 8.280000000000001137e+00 -1.859982710174117528e+02 8.280000000000001137e+00 -1.544350047936641204e+02 8.280000000000001137e+00 -1.569495463462395668e+08 8.280000000000001137e+00 -4.073153688079211116e+07 8.280000000000001137e+00 -2.944917699915232658e+08 3.540000000000000568e+01 -1.898351336607841222e+04 3.540000000000000568e+01 -1.949691512909247307e+06 3.540000000000000568e+01 -8.696190721843231586e+01 3.540000000000000568e+01 -7.980868373772682389e+01 3.540000000000000568e+01 -5.219919677178165875e+06 3.540000000000000568e+01 -2.136648403356493916e+06 3.540000000000000568e+01 -9.325409877400942147e+06 1.113000000000000078e+01 -1.793862998908734880e+02 1.113000000000000078e+01 -1.891517962879044717e+04 1.113000000000000078e+01 -2.884758689348745975e+01 1.113000000000000078e+01 -2.690898575323444675e+01 1.113000000000000078e+01 -5.459710463735388475e+04 1.113000000000000078e+01 -2.659433616225354490e+04 1.113000000000000078e+01 -1.003417633009354759e+05 3.460000000000000142e+01 -7.164854035865078913e+03 3.460000000000000142e+01 -3.040936538267660653e+05 3.460000000000000142e+01 -8.081758577820437495e+00 3.460000000000000142e+01 -4.588008876860840246e+00 3.460000000000000142e+01 -2.246501939018290956e+06 3.460000000000000142e+01 -2.113067104573064018e+06 3.460000000000000142e+01 -4.670840221221441403e+06
8.849999999999999645e+00 -2.383742859425365750e+05 8.849999999999999645e+00 -1.633229893297553360e+08 8.849999999999999645e+00 -2.456873274994140957e+02 8.849999999999999645e+00 -2.057483254961916828e+02 8.849999999999999645e+00 -2.634586461431241035e+08 8.849999999999999645e+00 -7.029174309188258648e+07 8.849999999999999645e+00 -4.973122042863575816e+08 3.750000000000000000e+01 -2.981080604350336944e+04 3.750000000000000000e+01 -3.058178305760684423e+06 3.750000000000000000e+01 -7.891521293711412000e+01 3.750000000000000000e+01 -7.786067659617401659e+01 3.750000000000000000e+01 -8.240733949791169725e+06 3.750000000000000000e+01 -3.316176400046718307e+06 3.750000000000000000e+01 -1.464505623753160983e+07 1.192500000000000071e+01 -2.900357738369639264e+02 1.192500000000000071e+01 -2.937583556051675623e+04 1.192500000000000071e+01 -3.305273408286666381e+01 1.192500000000000071e+01 -3.419781976960075554e+01 1.192500000000000071e+01 -8.438673454965448764e+04 1.192500000000000071e+01 -4.162247961224545725e+04 1.192500000000000071e+01 -1.557423360501061252e+05 3.700000000000000000e+01 -1.115513435888731328e+04 3.700000000000000000e+01 -4.802014554273177055e+05 3.700000000000000000e+01 -1.393585747820725373e+01 3.700000000000000000e+01 -6.586197164167970186e+00 3.700000000000000000e+01 -3.692112335827995557e+06 3.700000000000000000e+01 -3.182123839802938048e+06 3.700000000000000000e+01 -7.365613287471780553e+06
9.419999999999999929e+00 -3.436573055672659539e+05 9.419999999999999929e+00 -2.535834385155355930e+08 9.419999999999999929e+00 -2.855999398079802631e+02 9.419999999999999929e+00 -2.663898443695725291e+02 9.419999999999999929e+00 -4.060802326565083861e+08 9.419999999999999929e+00 -1.116409146366175711e+08 9.419999999999999929e+00 -7.716487951040129662e+08 3.960000000000000142e+01 -4.308356427351561433e+04 3.960000000000000142e+01 -4.415913252611825243e+06 3.960000000000000142e+01 -9.811881419524797820e+01 3.960000000000000142e+01 -8.119420328937849263e+01 3.960000000000000142e+01 -1.197297448952281289e+07 3.960000000000000142e+01 -4.740233090212089941e+06 3.960000000000000142e+01 -2.117238370963772759e+07 1.272000000000000064e+01 -4.263112182302211295e+02 1.272000000000000064e+01 -4.203370553583564470e+04 1.272000000000000064e+01 -3.944352859637729125e+01 1.272000000000000064e+01 -3.598963545494916616e+01 1.272000000000000064e+01 -1.201645312859978440e+05 1.272000000000000064e+01 -5.997053052637135261e+04 1.272000000000000064e+01 -2.226705117304863816e+05 3.940000000000000568e+01 -1.596836616188981861e+04 3.940000000000000568e+01 -6.984265563960482832e+05 3.940000000000000568e+01 -2.077452645572338952e+01 3.940000000000000568e+01 -8.685959218721109210e+00 3.940000000000000568e+01 -5.574480684521527030e+06 3.940000000000000568e+01 -4.409661936611916870e+06 3.940000000000000568e+01 -1.069856700417705625e+07
9.990000000000000213e+00 -4.681430460040696198e+05 9.990000000000000213e+00 -3.711413018995035887e+08 9.990000000000000213e+00 -3.203551912225866545e+02 9.990000000000000213e+00 -3.712087297774960462e+02 9.990000000000000213e+00 -5.897404949824995995e+08 9.990000000000000213e+00 -1.672131063058311045e+08 9.990000000000000213e+00 -1.128563737797759295e+09 4.170000000000000284e+01 -5.880359647130395751e+04 4.170000000000000284e+01 -6.020199731600879692e+06 4.170000000000000284e+01 -8.508753164035988448e+01 4.170000000000000284e+01 -8.870733660541372956e+01 4.170000000000000284e+01 -1.641815265384213626e+07 4.170000000000000284e+01 -6.400209224699994549e+06 4.170000000000000284e+01 -2.889753900148256123e+07 1.351500000000000234e+01 -5.878683905784419039e+02 1.351500000000000234e+01 -5.684038905474711646e+04 1.351500000000000234e+01 -4.991691147262099548e+01 1.351500000000000234e+01 -3.917835863695290755e+01 1.351500000000000234e+01 -1.617031586907999881e+05 1.351500000000000234e+01 -8.163531519003285212e+04 1.351500000000000234e+01 -3.008558265962679870e+05 4.180000000000000426e+01 -2.157336761370763270e+04 4.180000000000000426e+01 -9.595755856316694990e+05 4.180000000000000426e+01 -2.808851445848995354e+01 4.180000000000000426e+01 -1.106186628298746655e+01 4.180000000000000426e+01 -7.931077266694674268e+06 4.180000000000000426e+01 -5.767147030596605502e+06 4.180000000000000426e+01 -1.467941240091739967e+07
1.056000000000000050e+01 -6.118315072529475437e+05 1.056000000000000050e+01 -5.199294704385658503e+08 1.056000000000000050e+01 -4.697187571626091085e+02 1.056000000000000050e+01 -3.945689467491392861e+02 1.056000000000000050e+01 -8.196914070096577406e+08 1.056000000000000050e+01 -2.395238102205808759e+08 1.056000000000000050e+01 -1.579757383463761091e+09 4.380000000000000426e+01 -7.696988580989335605e+04 4.380000000000000426e+01 -7.866407846128832549e+06 4.380000000000000426e+01 -1.030281317487533670e+02 4.380000000000000426e+01 -9.661404575469532574e+01 4.380000000000000426e+01 -2.157045131297423691e+07 4.380000000000000426e+01 -8.286634804192410782e+06 4.380000000000000426e+01 -3.780066349128287286e+07 1.431000000000000050e+01 -7.743651721270289272e+02 1.431000000000000050e+01 -7.374724340677491273e+04 1.431000000000000050e+01 -5.349150242576797609e+01 1.431000000000000050e+01 -3.836313702206280141e+01 1.431000000000000050e+01 -2.087752337713205488e+05 1.431000000000000050e+01 -1.065661543008211884e+05 1.431000000000000050e+01 -3.899548512904915260e+05 4.420000000000000284e+01 -2.793758194594160886e+04 4.420000000000000284e+01 -1.264280552016181871e+06 4.420000000000000284e+01 -3.543165764923105598e+01 4.420000000000000284e+01 -1.409794864936702652e+01 4.420000000000000284e+01 -1.079591432704989426e+07 4.420000000000000284e+01 -7.226935933319333009e+06 4.420000000000000284e+01 -1.931511792393764853e+07
1.113000000000000078e+01 -7.747226893138993764e+05 1.113000000000000078e+01 -7.041118240484563112e+08 1.113000000000000078e+01 -5.705170404557720758e+02 1.113000000000000078e+01 -4.958797372724839079e+02 1.113000000000000078e+01 -1.101639372317398071e+09 1.113000000000000078e+01 -3.310283029990373254e+08 1.113000000000000078e+01 -2.137555288450983286e+09 4.590000000000000568e+01 -9.757848363591564703e+04 4.590000000000000568e+01 -9.947910104708841071e+06 4.590000000000000568e+01 -1.233808102374478040e+02 4.590000000000000568e+01 -8.825577347477519652e+01 4.590000000000000568e+01 -2.741678569392249361e+07 4.590000000000000568e+01 -1.038906311615925469e+07 4.590000000000000568e+01 -4.785154903501021862e+07 1.510500000000000220e+01 -9.854616949326737085e+02 1.510500000000000220e+01 -9.270545817620918388e+04 1.510500000000000220e+01 -5.910286895410536090e+01 1.510500000000000220e+01 -3.901798829489780474e+01 1.510500000000000220e+01 -2.611571939316671051e+05 1.510500000000000220e+01 -1.347837803413354268e+05 1.510500000000000220e+01 -4.897300150013933890e+05 4.660000000000000142e+01 -3.502723981575935613e+04 4.660000000000000142e+01 -1.612975262609818252e+06 4.660000000000000142e+01 -4.247744671477266820e+01 4.660000000000000142e+01 -1.838754454628360691e+01 4.660000000000000142e+01 -1.419892370511224493e+07 4.660000000000000142e+01 -8.762658171265963465e+06 4.660000000000000142e+01 -2.460964524379504845e+07
1.169999999999999929e+01 -9.568165921869241865e+05 1.169999999999999929e+01 -9.280832316037384272e+08 1.169999999999999929e+01 -5.825730516752482799e+02 1.169999999999999929e+01 -5.886863500575964281e+02 1.169999999999999929e+01 -1.441850360054381371e+09 1.169999999999999929e+01 -4.440007932441639900e+08 1.169999999999999929e+01 -2.814892372753872395e+09 4.800000000000000000e+01 -1.206224049220056913e+05 4.800000000000000000e+01 -1.225604320807963051e+07 4.800000000000000000e+01 -1.259124451832867635e+02 4.800000000000000000e+01 -1.032223249028211285e+02 4.800000000000000000e+01 -3.393632821615554392e+07 4.800000000000000000e+01 -1.269638292469728738e+07 4.800000000000000000e+01 -5.900960588862454891e+07 1.590000000000000036e+01 -1.220820466804689204e+03 1.590000000000000036e+01 -1.136661288815226289e+05 1.590000000000000036e+01 -5.749058579400298186e+01 1.590000000000000036e+01 -4.674524963686053525e+01 1.590000000000000036e+01 -3.186258198176090373e+05 1.590000000000000036e+01 -1.662457750174636894e+05 1.590000000000000036e+01 -5.998627800188309047e+05 4.900000000000000000e+01 -4.280752436575220781e+04 4.900000000000000000e+01 -2.005873401274835225e+06 4.900000000000000000e+01 -4.891004295246239053e+01 4.900000000000000000e+01 -2.458732457286896533e+01 4.900000000000000000e+01 -1.816539796418930963e+07 4.900000000000000000e+01 -1.034956394770961627e+07 4.900000000000000000e+01 -3.056371633490703627e+07


==> data/parameter_scan_random/data.dat <==
b0_fd_x b0_fd_y b0_sync_I_0.408_x b0_sync_I_0.408_y b0_sync_Q_1.41_x b0_sync_Q_1.41_y b0_sync_U_1.41_x b0_sync_U_1.41_y b0_sync_Q_30_x b0_sync_Q_30_y b0_sync_U_30_x b0_sync_U_30_y b0_total_x b0_total_y psi0_fd_x psi0_fd_y psi0_sync_I_0.408_x psi0_sync_I_0.408_y psi0_sync_Q_1.41_x psi0_sync_Q_1.41_y psi0_sync_U_1.41_x psi0_sync_U_1.41_y psi0_sync_Q_30_x psi0_sync_Q_30_y psi0_sync_U_30_x psi0_sync_U_30_y psi0_total_x psi0_total_y psi1_fd_x psi1_fd_y psi1_sync_I_0.408_x psi1_sync_I_0.408_y psi1_sync_Q_1.41_x psi1_sync_Q_1.41_y psi1_sync_U_1.41_x psi1_sync_U_1.41_y psi1_sync_Q_30_x psi1_sync_Q_30_y psi1_sync_U_30_x psi1_sync_U_30_y psi1_total_x psi1_total_y chi0_fd_x chi0_fd_y chi0_sync_I_0.408_x chi0_sync_I_0.408_y chi0_sync_Q_1.41_x chi0_sync_Q_1.41_y chi0_sync_U_1.41_x chi0_sync_U_1.41_y chi0_sync_Q_30_x chi0_sync_Q_30_y chi0_sync_U_30_x chi0_sync_U_30_y chi0_total_x chi0_total_y random_rms_fd_x random_rms_fd_y random_rms_sync_I_0.408_x random_rms_sync_I_0.408_y random_rms_sync_Q_1.41_x random_rms_sync_Q_1.41_y random_rms_sync_U_1.41_x random_rms_sync_U_1.41_y random_rms_sync_Q_30_x random_rms_sync_Q_30_y random_rms_sync_U_30_x random_rms_sync_U_30_y random_rms_total_x random_rms_total_y random_rho_fd_x random_rho_fd_y random_rho_sync_I_0.408_x random_rho_sync_I_0.408_y random_rho_sync_Q_1.41_x random_rho_sync_Q_1.41_y random_rho_sync_U_1.41_x random_rho_sync_U_1.41_y random_rho_sync_Q_30_x random_rho_sync_Q_30_y random_rho_sync_U_30_x random_rho_sync_U_30_y random_rho_total_x random_rho_total_y random_a0_fd_x random_a0_fd_y random_a0_sync_I_0.408_x random_a0_sync_I_0.408_y random_a0_sync_Q_1.41_x random_a0_sync_Q_1.41_y random_a0_sync_U_1.41_x random_a0_sync_U_1.41_y random_a0_sync_Q_30_x random_a0_sync_Q_30_y random_a0_sync_U_30_x random_a0_sync_U_30_y random_a0_total_x random_a0_total_y 
3.000000000000007105e-01 -4.515452321996944818e+01 3.000000000000007105e-01 -9.031145113606353334e+02 3.000000000000007105e-01 -4.178329982976245446e+03 3.000000000000007105e-01 -4.053184165419409510e+03 3.000000000000007105e-01 -6.631722355841366152e+02 3.000000000000007105e-01 -2.168224887063528286e+02 3.000000000000007105e-01 -1.828263758871094069e+03 6.000000000000000000e+00 -4.721677336600138553e+00 6.000000000000000000e+00 -4.978332026167819002e+00 6.000000000000000000e+00 -1.369851408712889906e+01 6.000000000000000000e+00 -1.240563056422978150e+01 6.000000000000000000e+00 -5.847462426437777694e+00 6.000000000000000000e+00 -2.835639051028557844e+00 6.000000000000000000e+00 -1.838311084023429132e+01 0.000000000000000000e+00 -1.075917554893086603e-01 0.000000000000000000e+00 -7.293690603307356746e-02 0.000000000000000000e+00 -1.479135335276424712e+00 0.000000000000000000e+00 -1.415027122112789471e+00 0.000000000000000000e+00 -6.412028747137199503e-02 0.000000000000000000e+00 -3.525453260642485986e-02 0.000000000000000000e+00 -2.799034816001793047e-01 1.000000000000000000e+00 -2.373155305531753356e-01 1.000000000000000000e+00 -7.971806830204970495e-01 1.000000000000000000e+00 -3.138076159087759720e+00 1.000000000000000000e+00 -3.188871226989945740e+00 1.000000000000000000e+00 -9.630731435244364036e-01 1.000000000000000000e+00 -5.766055085766427446e+00 1.000000000000000000e+00 -7.763624442864534458e+00 2.000000000000001776e-01 -7.215266847591004762e+01 2.000000000000001776e-01 -6.895877668832935115e+01 2.000000000000001776e-01 -5.692354888533261601e+02 2.000000000000001776e-01 -6.051319592620578760e+02 2.000000000000001776e-01 -3.228359083404825469e+01 2.000000000000001776e-01 -3.275751521130990795e+01 2.000000000000001776e-01 -2.061525512095975614e+02 2.000000000000001776e-03 -5.060894934877904205e-01 2.000000000000001776e-03 -2.460505283072000893e-02 2.000000000000001776e-03 1.445700574094573199e+00 2.000000000000001776e-03 2.423499387531080629e-02 2.000000000000001776e-03 -1.494145327867126838e-01 2.000000000000001776e-03 -2.644768141637676706e-02 2.000000000000001776e-03 -7.065567605216003244e-01 1.999999999999999556e-01 -4.695791484091000889e-01 1.999999999999999556e-01 -4.935427708028328198e-02 1.999999999999999556e-01 -9.567758930930082784e+00 1.999999999999999556e-01 -8.742208566158637950e+00 1.999999999999999556e-01 8.375302913385951342e-04 1.999999999999999556e-01 -8.201488634114184606e-04 1.999999999999999556e-01 -5.189160440614557501e-01
8.700000000000006617e-01 -3.669671336232229919e+01 8.700000000000006617e-01 -4.854681734585831805e+02 8.700000000000006617e-01 -3.492075001349624017e+03 8.700000000000006617e-01 -3.389817213244450159e+03 8.700000000000006617e-01 -4.063619902833110586e+02 8.700000000000006617e-01 -1.797254042498470881e+02 8.700000000000006617e-01 -1.108252281354063598e+03 8.099999999999999645e+00 -3.847399537506536404e+00 8.099999999999999645e+00 -4.088911797972357931e+00 8.099999999999999645e+00 -1.150251303571745609e+01 8.099999999999999645e+00 -1.117042709125270505e+01 8.099999999999999645e+00 -4.774843527396451570e+00 8.099999999999999645e+00 -2.283401001519447249e+00 8.099999999999999645e+00 -1.499455586439479049e+01 7.950000000000000400e-01 -8.623081063250470635e-02 7.950000000000000400e-01 -5.616820434715386057e-02 7.950000000000000400e-01 -1.796909902099415035e+00 7.950000000000000400e-01 -1.036420822122053664e+00 7.950000000000000400e-01 -4.912715311707493981e-02 7.950000000000000400e-01 -2.717437119594556805e-02 7.950000000000000400e-01 -2.187005392926764102e-01 3.400000000000000355e+00 -1.890677607113806502e-01 3.400000000000000355e+00 -6.668250919760017048e-01 3.400000000000000355e+00 -2.997908877280480056e+00 3.400000000000000355e+00 -3.073714516326347734e+00 3.400000000000000355e+00 -8.182080867560443949e-01 3.400000000000000355e+00 -4.609688749535358454e+00 3.400000000000000355e+00 -6.283789688978783872e+00 3.800000000000001710e-01 -2.072489552591268236e+01 3.800000000000001710e-01 -1.820921218655639606e+01 3.800000000000001710e-01 -2.733094136303330970e+02 3.800000000000001710e-01 -2.846996448195743596e+02 3.800000000000001710e-01 -9.050849707133087563e+00 3.800000000000001710e-01 -9.501827528197846817e+00 3.800000000000001710e-01 -5.748678494780000392e+01 5.180000000000000576e-02 -4.465770735134393377e-01 5.180000000000000576e-02 8.794490206804228549e-03 5.180000000000000576e-02 9.454951488573897223e-01 5.180000000000000576e-02 8.362867702953025173e-01 5.180000000000000576e-02 -1.431683736511253358e-01 5.180000000000000576e-02 -2.468874708555723885e-02 5.180000000000000576e-02 -6.056397040433161294e-01 3.499999999999999778e-01 -3.922468070860856137e-01 3.499999999999999778e-01 -2.646205193710415848e-02 3.499999999999999778e-01 -8.091676978831699785e+00 3.499999999999999778e-01 -6.997748300864969906e+00 3.499999999999999778e-01 1.106757327955243397e-02 3.499999999999999778e-01 6.185503373323797405e-04 3.499999999999999778e-01 -4.070227354063042924e-01
1.440000000000000613e+00 -2.911498295704144468e+01 1.440000000000000613e+00 -2.529497647853830529e+02 1.440000000000000613e+00 -2.344861049420754171e+03 1.440000000000000613e+00 -2.290729538068538659e+03 1.440000000000000613e+00 -2.226351770375459864e+02 1.440000000000000613e+00 -1.193376653920596766e+02 1.440000000000000613e+00 -6.240375901720301499e+02 1.019999999999999929e+01 -3.055903089114621274e+00 1.019999999999999929e+01 -3.276069959019767275e+00 1.019999999999999929e+01 -1.019632149959849698e+01 1.019999999999999929e+01 -1.080140027386660506e+01 1.019999999999999929e+01 -3.795445022665411727e+00 1.019999999999999929e+01 -1.793064638458965021e+00 1.019999999999999929e+01 -1.192048270925876352e+01 1.590000000000000080e+00 -6.729419228085831151e-02 1.590000000000000080e+00 -4.166871012173167799e-02 1.590000000000000080e+00 -1.378287587882510934e+00 1.590000000000000080e+00 -6.814461241892786347e-01 1.590000000000000080e+00 -3.609365406580877789e-02 1.590000000000000080e+00 -2.015175390481438455e-02 1.590000000000000080e+00 -1.652083103732095992e-01 5.800000000000000711e+00 -1.464517036486574497e-01 5.800000000000000711e+00 -5.445312797670116556e-01 5.800000000000000711e+00 -2.823865782652504208e+00 5.800000000000000711e+00 -2.905382288100327060e+00 5.800000000000000711e+00 -6.739941146571286623e-01 5.800000000000000711e+00 -3.582225178857505909e+00 5.800000000000000711e+00 -4.947202276930301679e+00 5.600000000000001643e-01 -9.204889713746482016e+00 5.600000000000001643e-01 -7.532708933555089637e+00 5.600000000000001643e-01 -1.768294845943947848e+02 5.600000000000001643e-01 -1.838626094527646728e+02 5.600000000000001643e-01 -3.635220454527194889e+00 5.600000000000001643e-01 -3.900200266894694678e+00 5.600000000000001643e-01 -2.427301936872346033e+01 1.016000000000000097e-01 -3.835743440362735512e-01 1.016000000000000097e-01 4.100491940624495513e-02 1.016000000000000097e-01 6.017910866890190391e-01 1.016000000000000097e-01 1.240804149014792301e+00 1.016000000000000097e-01 -1.208604508739128391e-01 1.016000000000000097e-01 -2.154377434217380483e-02 1.016000000000000097e-01 -4.849736498461112433e-01 5.000000000000000000e-01 -3.217821465645482881e-01 5.000000000000000000e-01 -1.118477416826468840e-02 5.000000000000000000e-01 -6.756860684711540443e+00 5.000000000000000000e-01 -5.837004444098965905e+00 5.000000000000000000e-01 1.659927135452754499e-02 5.000000000000000000e-01 2.496902874199236066e-03 5.000000000000000000e-01 -3.138707465040866396e-01
2.010000000000000675e+00 -2.240933200412764847e+01 2.010000000000000675e+00 -1.476646716826970760e+02 2.010000000000000675e+00 -1.376545912050412880e+03 2.010000000000000675e+00 -1.354029308063167719e+03 2.010000000000000675e+00 -1.261468053868720034e+02 2.010000000000000675e+00 -7.232080505075296628e+01 2.010000000000000675e+00 -3.685416141244496657e+02 1.230000000000000071e+01 -2.349559249155156238e+00 1.230000000000000071e+01 -2.545020106943855609e+00 1.230000000000000071e+01 -9.378522795855303684e+00 1.230000000000000071e+01 -9.474328915715531707e+00 1.230000000000000071e+01 -2.914417746866268644e+00 1.230000000000000071e+01 -1.364681988449063965e+00 1.230000000000000071e+01 -9.173679091414342679e+00 2.385000000000000231e+00 -5.075639419014699172e-02 2.385000000000000231e+00 -2.937937024023429267e-02 2.385000000000000231e+00 -5.716267063347686417e-01 2.385000000000000231e+00 -1.275923280843187513e+00 2.385000000000000231e+00 -2.507064299865291446e-02 2.385000000000000231e+00 -1.418288818123869532e-02 2.385000000000000231e+00 -1.193892956102722280e-01 8.200000000000001066e+00 -1.093416696246833908e-01 8.200000000000001066e+00 -4.314806633057814977e-01 8.200000000000001066e+00 -2.617488359393348674e+00 8.200000000000001066e+00 -2.687136996813620726e+00 8.200000000000001066e+00 -5.331139954881205512e-01 8.200000000000001066e+00 -2.686739663374645204e+00 8.200000000000001066e+00 -3.760675991793227979e+00 7.400000000000002132e-01 -4.891576533613101851e+00 7.400000000000002132e-01 -3.683936853560492608e+00 7.400000000000002132e-01 -1.258531916873287031e+02 7.400000000000002132e-01 -1.248092617161713207e+02 7.400000000000002132e-01 -1.685680803016907703e+00 7.400000000000002132e-01 -1.835323647865058305e+00 7.400000000000002132e-01 -1.209651783805555958e+01 1.514000000000000346e-01 -3.097413129347197369e-01 1.514000000000000346e-01 5.462365859254547651e-02 1.514000000000000346e-01 8.349337774071017293e-01 1.514000000000000346e-01 1.092733622746877131e+00 1.514000000000000346e-01 -9.153790926414906437e-02 1.514000000000000346e-01 -1.915824775195495988e-02 1.514000000000000346e-01 -3.658138113582758422e-01 6.500000000000000222e-01 -2.614154316687140600e-01 6.500000000000000222e-01 6.025593208636159659e-04 6.500000000000000222e-01 -5.660873687934198983e+00 6.500000000000000222e-01 -5.070339795803675997e+00 6.500000000000000222e-01 1.828896337734953192e-02 6.500000000000000222e-01 5.465444353241366571e-03 6.500000000000000222e-01 -2.370584646172595455e-01
2.580000000000000515e+00 -1.657976050358051623e+01 2.580000000000000515e+00 -8.955349999330694288e+01 2.580000000000000515e+00 -7.862557359278113154e+02 2.580000000000000515e+00 -7.718528832566049687e+02 2.580000000000000515e+00 -7.279624453006285023e+01 2.580000000000000515e+00 -4.213930764538514495e+01 2.580000000000000515e+00 -2.210688126723354685e+02 1.440000000000000036e+01 -1.730808032438681643e+00 1.440000000000000036e+01 -1.900301503970497130e+00 1.440000000000000036e+01 -7.935640881471229591e+00 1.440000000000000036e+01 -6.925967420065077818e+00 1.440000000000000036e+01 -2.139986857069903436e+00 1.440000000000000036e+01 -9.964601893828621826e-01 1.440000000000000036e+01 -6.767556582861942616e+00 3.180000000000000160e+00 -3.659181939173006270e-02 3.180000000000000160e+00 -1.923957902846407109e-02 3.180000000000000160e+00 -3.884086810825095881e-01 3.180000000000000160e+00 -1.721573520165193827e+00 3.180000000000000160e+00 -1.599948275892515426e-02 3.180000000000000160e+00 -9.275713991071299347e-03 3.180000000000000160e+00 -8.110659517019058740e-02 1.060000000000000142e+01 -7.764385827043440713e-02 1.060000000000000142e+01 -3.288874018938408028e-01 1.060000000000000142e+01 -2.377612846515461342e+00 1.060000000000000142e+01 -2.419496321396806593e+00 1.060000000000000142e+01 -3.996356629169177666e-01 1.060000000000000142e+01 -1.924701185522446067e+00 1.060000000000000142e+01 -2.730868108603637268e+00 9.200000000000001510e-01 -2.825034477515294462e+00 9.200000000000001510e-01 -1.933039767670859277e+00 9.200000000000001510e-01 -9.238884091359251727e+01 9.200000000000001510e-01 -8.804435561734420901e+01 9.200000000000001510e-01 -8.280804968635102625e-01 9.200000000000001510e-01 -9.160458158435798026e-01 9.200000000000001510e-01 -6.502200557893241140e+00 2.012000000000000177e-01 -2.381088045989345758e-01 2.012000000000000177e-01 6.027787693007358172e-02 2.012000000000000177e-01 3.652226325887539815e-01 2.012000000000000177e-01 1.898117053697703227e+00 2.012000000000000177e-01 -6.275871160137214133e-02 2.012000000000000177e-01 -1.632785857575491661e-02 2.012000000000000177e-01 -2.569174978459862757e-01 8.000000000000000444e-01 -2.088252065159630355e-01 8.000000000000000444e-01 8.834951991919526293e-03 8.000000000000000444e-01 -4.346676349905692405e+00 8.000000000000000444e-01 -4.028286140156609463e+00 8.000000000000000444e-01 1.882320830127959255e-02 8.000000000000000444e-01 8.569737392999599024e-03 8.000000000000000444e-01 -1.725973088297649838e-01
3.150000000000000355e+00 -1.162626845540026466e+01 3.150000000000000355e+00 -5.338674711638932280e+01 3.150000000000000355e+00 -4.470816253109099421e+02 3.150000000000000355e+00 -4.557967411084434843e+02 3.150000000000000355e+00 -4.142147390097683513e+01 3.150000000000000355e+00 -2.381006475008170753e+01 3.150000000000000355e+00 -1.302445542228481372e+02 1.650000000000000000e+01 -1.202146923852528637e+00 1.650000000000000000e+01 -1.345674937476289301e+00 1.650000000000000000e+01 -5.824893036568255411e+00 1.650000000000000000e+01 -6.438751633325352941e+00 1.650000000000000000e+01 -1.478964244489194613e+00 1.650000000000000000e+01 -6.874105229331881617e-01 1.650000000000000000e+01 -4.714196628751199825e+00 3.975000000000000089e+00 -2.477479137086335825e-02 3.975000000000000089e+00 -1.118736890233806847e-02 3.975000000000000089e+00 -2.096672116792746010e-01 3.975000000000000089e+00 -7.036097509480470080e-01 3.975000000000000089e+00 -8.845580635902905442e-03 3.975000000000000089e+00 -5.330330555233686596e-03 3.975000000000000089e+00 -5.013807146433535422e-02 1.300000000000000000e+01 -5.129700064374409507e-02 1.300000000000000000e+01 -2.379778989450067606e-01 1.300000000000000000e+01 -2.099943917318540798e+00 1.300000000000000000e+01 -2.107589472450811741e+00 1.300000000000000000e+01 -2.771979369356945000e-01 1.300000000000000000e+01 -1.294943117924114873e+00 1.300000000000000000e+01 -1.861415954448560228e+00 1.100000000000000089e+00 -1.695990676652139761e+00 1.100000000000000089e+00 -1.030705857761963440e+00 1.100000000000000089e+00 -6.496930766725513706e+01 1.100000000000000089e+00 -6.137474086411340579e+01 1.100000000000000089e+00 -4.062499976828632953e-01 1.100000000000000089e+00 -4.522531990485205711e-01 1.100000000000000089e+00 -3.585199731145484847e+00 2.510000000000000009e-01 -1.764451135396081227e-01 2.510000000000000009e-01 5.993493136561278689e-02 2.510000000000000009e-01 1.000492325785330650e+00 2.510000000000000009e-01 8.779156700235404287e-01 2.510000000000000009e-01 -4.347554809222131667e-02 2.510000000000000009e-01 -1.580463806600107546e-02 2.510000000000000009e-01 -1.757903683322155075e-01 9.499999999999999556e-01 -1.592733974156019805e-01 9.499999999999999556e-01 1.272297967263025242e-02 9.499999999999999556e-01 -2.985682211904560290e+00 9.499999999999999556e-01 -3.440208081777470284e+00 9.499999999999999556e-01 1.817905023992061331e-02 9.499999999999999556e-01 1.123937621111892327e-02 9.499999999999999556e-01 -1.171319912919308592e-01
3.720000000000000639e+00 -7.548855859586605987e+00 3.720000000000000639e+00 -3.008374808110430010e+01 3.720000000000000639e+00 -2.600333028521951064e+02 3.720000000000000639e+00 -2.612912187660216432e+02 3.720000000000000639e+00 -2.255255680725669265e+01 3.720000000000000639e+00 -1.274289971704761193e+01 3.720000000000000639e+00 -7.292806046499521244e+01 1.860000000000000142e+01 -7.661185735559632448e-01 1.860000000000000142e+01 -8.840833108886840819e-01 1.860000000000000142e+01 -4.477337096748570389e+00 1.860000000000000142e+01 -5.751464624167823558e+00 1.860000000000000142e+01 -9.353769977605956853e-01 1.860000000000000142e+01 -4.372507298976433532e-01 1.860000000000000142e+01 -3.022829612102885477e+00 4.770000000000000462e+00 -1.527956517552109261e-02 4.770000000000000462e+00 -5.159602162434051564e-03 4.770000000000000462e+00 -3.770274523684520318e-01 4.770000000000000462e+00 1.731938910572239365e-02 4.770000000000000462e+00 -3.688984774711911996e-03 4.770000000000000462e+00 -2.279818299367519785e-03 4.770000000000000462e+00 -2.640797041203057915e-02 1.540000000000000213e+01 -3.027280872888082897e-02 1.540000000000000213e+01 -1.599706359846160275e-01 1.540000000000000213e+01 -1.776513881809393069e+00 1.540000000000000213e+01 -1.757365797636452953e+00 1.540000000000000213e+01 -1.703315820893394061e-01 1.540000000000000213e+01 -7.955294626891191712e-01 1.540000000000000213e+01 -1.156104489491951881e+00 1.280000000000000249e+00 -1.025585185094341156e+00 1.280000000000000249e+00 -5.356013964389234605e-01 1.280000000000000249e+00 -4.298963766067838321e+01 1.280000000000000249e+00 -4.117700415937160585e+01 1.280000000000000249e+00 -1.822295754020029079e-01 1.280000000000000249e+00 -2.103790360254507164e-01 1.280000000000000249e+00 -1.953795192960715355e+00 3.008000000000000673e-01 -1.253773964937874297e-01 3.008000000000000673e-01 5.240056130326165018e-02 3.008000000000000673e-01 1.045299813601161532e+00 3.008000000000000673e-01 3.706959963543425829e-01 3.008000000000000673e-01 -2.877464883595415301e-02 3.008000000000000673e-01 -1.471846144738186979e-02 3.008000000000000673e-01 -1.164699454738595819e-01 1.100000000000000089e+00 -1.170235478747962965e-01 1.100000000000000089e+00 1.300166852715411991e-02 1.100000000000000089e+00 -2.038005306573495545e+00 1.100000000000000089e+00 -3.094950408494653971e+00 1.100000000000000089e+00 1.651112039738755755e-02 1.100000000000000089e+00 1.075821951269517740e-02 1.100000000000000089e+00 -7.675253943755677710e-02
4.290000000000000924e+00 -4.347522716139808452e+00 4.290000000000000924e+00 -1.524358976987748449e+01 4.290000000000000924e+00 -1.487782670697665139e+02 4.290000000000000924e+00 -1.490302874989580459e+02 4.290000000000000924e+00 -1.119649174803189240e+01 4.290000000000000924e+00 -6.143600110527687619e+00 4.290000000000000924e+00 -3.693120434457686940e+01 2.070000000000000284e+01 -4.252975389728437250e-01 2.070000000000000284e+01 -5.176673187132325715e-01 2.070000000000000284e+01 -3.492799220384441128e+00 2.070000000000000284e+01 -4.151456706251721585e+00 2.070000000000000284e+01 -5.136657217450704138e-01 2.070000000000000284e+01 -2.440622898932147677e-01 2.070000000000000284e+01 -1.700692869324360146e+00 5.565000000000000391e+00 -8.080338451092572427e-03 5.565000000000000391e+00 -1.092163115814503982e-03 5.565000000000000391e+00 -7.775304490495358323e-01 5.565000000000000391e+00 6.011385203679253664e-01 5.565000000000000391e+00 -2.199691226998368165e-04 5.565000000000000391e+00 -2.011366312775209053e-04 5.565000000000000391e+00 -9.593607320880437328e-03 1.780000000000000071e+01 -1.457622977006378662e-02 1.780000000000000071e+01 -9.605674801674091157e-02 1.780000000000000071e+01 -1.400154876488187483e+00 1.780000000000000071e+01 -1.374038668277975717e+00 1.780000000000000071e+01 -8.405843307737548287e-02 1.780000000000000071e+01 -4.226093722588792900e-01 1.780000000000000071e+01 -6.173007831230563625e-01 1.460000000000000187e+00 -5.993473185980251472e-01 1.460000000000000187e+00 -2.567704084071993353e-01 1.460000000000000187e+00 -2.727089977542969734e+01 1.460000000000000187e+00 -2.547564696411966167e+01 1.460000000000000187e+00 -7.081955752925850334e-02 1.460000000000000187e+00 -8.718999546253591859e-02 1.460000000000000187e+00 -1.014127279997016018e+00 3.506000000000000227e-01 -8.592280110543359939e-02 3.506000000000000227e-01 4.071116188119083823e-02 3.506000000000000227e-01 7.380494227157754494e-01 3.506000000000000227e-01 3.433862481823126700e-01 3.506000000000000227e-01 -1.906400838604227488e-02 3.506000000000000227e-01 -1.275125695971368600e-02 3.506000000000000227e-01 -7.702690456999761182e-02 1.250000000000000000e+00 -8.098164679460895243e-02 1.250000000000000000e+00 1.163339017041353785e-02 1.250000000000000000e+00 -1.712017578432437404e+00 1.250000000000000000e+00 -1.940937940428270281e+00 1.250000000000000000e+00 1.293056193649100294e-02 1.250000000000000000e+00 8.950531479717582783e-03 1.250000000000000000e+00 -4.746716320798682887e-02
4.860000000000000320e+00 -2.022269025059796110e+00 4.860000000000000320e+00 -6.283616267222960516e+00 4.860000000000000320e+00 -7.716990875306517239e+01 4.860000000000000320e+00 -7.871606957362529045e+01 4.860000000000000320e+00 -4.617569703553281002e+00 4.860000000000000320e+00 -2.390347413591857872e+00 4.860000000000000320e+00 -1.531380240942789506e+01 2.280000000000000071e+01 -1.822761442559270861e-01 2.280000000000000071e+01 -2.478174033762901018e-01 2.280000000000000071e+01 -2.100430970335096958e+00 2.280000000000000071e+01 -2.460621384246238108e+00 2.280000000000000071e+01 -2.165916885591947505e-01 2.280000000000000071e+01 -1.075228071561014076e-01 2.280000000000000071e+01 -7.542080433475106815e-01 6.360000000000000320e+00 -3.151262396175358305e-03 6.360000000000000320e+00 1.079850284935623961e-03 6.360000000000000320e+00 -9.535763955823171045e-01 6.360000000000000320e+00 5.746314185749810122e-01 6.360000000000000320e+00 1.551697804172746942e-03 6.360000000000000320e+00 8.555555318281449217e-04 6.360000000000000320e+00 3.358412247607134304e-04 2.020000000000000284e+01 -4.245503840841102772e-03 2.020000000000000284e+01 -4.738165915200021061e-02 2.020000000000000284e+01 -9.708760390831514542e-01 2.020000000000000284e+01 -9.599192707696317939e-01 2.020000000000000284e+01 -2.346383139021135378e-02 2.020000000000000284e+01 -1.704645842400793754e-01 2.020000000000000284e+01 -2.455555786231293780e-01 1.640000000000000124e+00 -3.198376297151277470e-01 1.640000000000000124e+00 -9.891806502964661796e-02 1.640000000000000124e+00 -1.618233732492065258e+01 1.640000000000000124e+00 -1.466128016960735181e+01 1.640000000000000124e+00 -1.665985256154201011e-02 1.640000000000000124e+00 -2.464811079904905000e-02 1.640000000000000124e+00 -4.600636581053620944e-01 4.004000000000000337e-01 -5.258889218946638522e-02 4.004000000000000337e-01 2.861951435876886052e-02 4.004000000000000337e-01 1.227399861771019118e+00 4.004000000000000337e-01 4.511408466592286004e-01 4.004000000000000337e-01 -9.343984153874274057e-03 4.004000000000000337e-01 -8.441814853355822379e-03 4.004000000000000337e-01 -4.175517683792406842e-02 1.400000000000000133e+00 -5.016774069271656700e-02 1.400000000000000133e+00 8.661469531129117883e-03 1.400000000000000133e+00 -1.341240700659113827e+00 1.400000000000000133e+00 -1.299429283385293843e+00 1.400000000000000133e+00 8.003155505614145682e-03 1.400000000000000133e+00 6.063792227863018525e-03 1.400000000000000133e+00 -2.743932342811206126e-02
5.430000000000000604e+00 -5.730947863465005732e-01 5.430000000000000604e+00 -1.562117790985042109e+00 5.430000000000000604e+00 -3.095735059145772539e+01 5.430000000000000604e+00 -3.083727608707991408e+01 5.430000000000000604e+00 -1.204664133300886064e+00 5.430000000000000604e+00 -5.266461291833515190e-01 5.430000000000000604e+00 -3.866522839815779378e+00 2.490000000000000213e+01 -3.964953359174216985e-02 2.490000000000000213e+01 -7.523744928552300593e-02 2.490000000000000213e+01 -1.204061536242193142e+00 2.490000000000000213e+01 -4.414924015792109913e-01 2.490000000000000213e+01 -4.500662640997177277e-02 2.490000000000000213e+01 -2.640898364922250607e-02 2.490000000000000213e+01 -1.863025929364567901e-01 7.155000000000000249e+00 -4.664526347069042345e-04 7.155000000000000249e+00 1.421936080845398465e-03 7.155000000000000249e+00 -2.892995736701351461e-01 7.155000000000000249e+00 9.108371648733282200e-02 7.155000000000000249e+00 1.621238753081399864e-03 7.155000000000000249e+00 9.446304017259876673e-04 7.155000000000000249e+00 3.521352600948546296e-03 2.260000000000000142e+01 6.479759263684492510e-04 2.260000000000000142e+01 -1.502800691379690967e-02 2.260000000000000142e+01 -4.986532511073136220e-01 2.260000000000000142e+01 -5.076202556249000963e-01 2.260000000000000142e+01 6.284441240380189697e-03 2.260000000000000142e+01 -3.224513514575377826e-02 2.260000000000000142e+01 -4.034072489280049467e-02 1.820000000000000062e+00 -1.310918038222030901e-01 1.820000000000000062e+00 -2.308676471885906523e-02 1.820000000000000062e+00 -7.106598225995938378e+00 1.820000000000000062e+00 -7.130042057756980967e+00 1.820000000000000062e+00 1.972530986803278097e-03 1.820000000000000062e+00 -1.295634644170817751e-03 1.820000000000000062e+00 -1.535016721984270305e-01 4.501999999999999891e-01 -2.442044862755166079e-02 4.501999999999999891e-01 1.461439512171369692e-02 4.501999999999999891e-01 9.191472873985588876e-01 4.501999999999999891e-01 1.035136859472203241e-01 4.501999999999999891e-01 -4.303094390401440705e-03 4.501999999999999891e-01 -4.892948173647937438e-03 4.501999999999999891e-01 -1.900209606988667588e-02 1.550000000000000044e+00 -2.412718870725027998e-02 1.550000000000000044e+00 4.256707360870359835e-03 1.550000000000000044e+00 -5.899078621168172276e-01 1.550000000000000044e+00 -5.077334317531239094e-01 1.550000000000000044e+00 3.486996682653398238e-03 1.550000000000000044e+00 2.507375781137355375e-03 1.550000000000000044e+00 -1.387610888258805630e-02
6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00
6.570000000000000284e+00 -3.029846660202557551e-01 6.570000000000000284e+00 -8.733164889116493690e-01 6.570000000000000284e+00 2.217151011840302033e+01 6.570000000000000284e+00 2.201663741421366183e+01 6.570000000000000284e+00 -4.160623085118473341e-01 6.570000000000000284e+00 -4.589066133167563066e-01 6.570000000000000284e+00 -2.051270076760509653e+00 2.910000000000000142e+01 -6.588067612530545958e-02 2.910000000000000142e+01 -2.159169423430506995e-02 2.910000000000000142e+01 1.343200750333195970e+00 2.910000000000000142e+01 1.192772193505646783e+00 2.910000000000000142e+01 -8.168549190921403635e-02 2.910000000000000142e+01 -2.799455583615007015e-02 2.910000000000000142e+01 -1.971524181049737479e-01 8.745000000000000995e+00 -1.725981225917827544e-03 8.745000000000000995e+00 -3.119830042503934919e-03 8.745000000000000995e+00 2.840141949657493115e-01 8.745000000000000995e+00 1.135223283974653441e-01 8.745000000000000995e+00 -3.198751507227370894e-03 8.745000000000000995e+00 -1.928660134431936513e-03 8.745000000000000995e+00 -9.973222910080181691e-03 2.740000000000000213e+01 -6.325925477965288479e-03 2.740000000000000213e+01 -3.209283223568837329e-03 2.740000000000000213e+01 5.162152170186828926e-01 2.740000000000000213e+01 5.825012908120896782e-01 2.740000000000000213e+01 -4.757619951321778728e-02 2.740000000000000213e+01 -6.456556460719831136e-02 2.740000000000000213e+01 -1.216769728219482261e-01 2.180000000000000160e+00 8.977802297570480761e-02 2.180000000000000160e+00 -1.448202394941278115e-02 2.180000000000000160e+00 6.001802764727244721e+00 2.180000000000000160e+00 5.080873809216726045e+00 2.180000000000000160e+00 -1.805906836400161808e-02 2.180000000000000160e+00 -1.437712136844915278e-02 2.180000000000000160e+00 4.285980929384436422e-02 5.498000000000000664e-01 2.286486953771849073e-02 5.498000000000000664e-01 -1.356747930884227848e-02 5.498000000000000664e-01 -1.103822850533987321e+00 5.498000000000000664e-01 -6.996780911520659174e-01 5.498000000000000664e-01 3.928462333469440182e-03 5.498000000000000664e-01 4.464189202822765878e-03 5.498000000000000664e-01 1.769004176517086080e-02 1.850000000000000089e+00 1.998399646062720691e-02 1.850000000000000089e+00 -6.953898312704875906e-03 1.850000000000000089e+00 2.614580475637069412e-01 1.850000000000000089e+00 3.955579152079167216e-01 1.850000000000000089e+00 -5.360391120381891028e-03 1.850000000000000089e+00 -3.308909767676837532e-03 1.850000000000000089e+00 4.360797259863602449e-03
7.140000000000000568e+00 -1.482048784407294040e+00 7.140000000000000568e+00 -3.687659693729066213e+00 7.140000000000000568e+00 3.724711666889623984e+01 7.140000000000000568e+00 3.749881414167213478e+01 7.140000000000000568e+00 -2.092502038183466695e+00 7.140000000000000568e+00 -1.663368719868664414e+00 7.140000000000000568e+00 -8.925579236188491805e+00 3.120000000000000284e+01 -2.397986778957026388e-01 3.120000000000000284e+01 -1.389751698195116347e-01 3.120000000000000284e+01 2.272604489996709276e+00 3.120000000000000284e+01 1.908430503298006897e+00 3.120000000000000284e+01 -2.898929042294291492e-01 3.120000000000000284e+01 -1.092135037444226242e-01 3.120000000000000284e+01 -7.778802556890624942e-01 9.540000000000000924e+00 -5.618469540868975542e-03 9.540000000000000924e+00 -7.871385914687945018e-03 9.540000000000000924e+00 9.567716281250540078e-01 9.540000000000000924e+00 -2.349883871981717220e-02 9.540000000000000924e+00 -7.993331202847286932e-03 9.540000000000000924e+00 -4.880932077920618894e-03 9.540000000000000924e+00 -2.636411873632482639e-02 2.980000000000000426e+01 -1.849785370157608355e-02 2.980000000000000426e+01 -2.546232884919552575e-02 2.980000000000000426e+01 1.055765459305078480e+00 2.980000000000000426e+01 1.251919884827458418e+00 2.980000000000000426e+01 -1.414256850704749269e-01 2.980000000000000426e+01 -2.161427322412130536e-01 2.980000000000000426e+01 -4.015285998624591457e-01 2.360000000000000320e+00 1.512039038783719036e-01 2.360000000000000320e+00 -5.318570127933797131e-02 2.360000000000000320e+00 1.064797925058807948e+01 2.360000000000000320e+00 1.006985021411341563e+01 2.360000000000000320e+00 -4.487513006738907961e-02 2.360000000000000320e+00 -3.841519324352127285e-02 2.360000000000000320e+00 1.472787928812380187e-02 5.996000000000001329e-01 4.040536543439543493e-02 5.996000000000001329e-01 -2.529157238385004725e-02 5.996000000000001329e-01 -3.124518842400661356e+00 5.996000000000001329e-01 -1.483193815114589142e+00 5.996000000000001329e-01 6.672478432147244121e-03 5.996000000000001329e-01 9.077790129747853598e-03 5.996000000000001329e-01 3.086406161244070745e-02 2.000000000000000000e+00 3.677659059501436900e-02 2.000000000000000000e+00 -1.371123859145528812e-02 2.000000000000000000e+00 6.818060548652766784e-01 2.000000000000000000e+00 5.397855687964039362e-01 2.000000000000000000e+00 -1.135484444007417437e-02 2.000000000000000000e+00 -7.237980000027732785e-03 2.000000000000000000e+00 4.472527563457617816e-03
7.709999999999999964e+00 -3.537192355161068225e+00 7.709999999999999964e+00 -8.099441899311152326e+00 7.709999999999999964e+00 4.845312019399002423e+01 7.709999999999999964e+00 4.851033430050004824e+01 7.709999999999999964e+00 -4.799849383122632318e+00 7.709999999999999964e+00 -3.446104652541185587e+00 7.709999999999999964e+00 -1.988258829013603801e+01 3.329999999999999716e+01 -5.241977958063035459e-01 3.329999999999999716e+01 -3.507150685524287326e-01 3.329999999999999716e+01 2.828439476045559786e+00 3.329999999999999716e+01 3.997578136080619515e+00 3.329999999999999716e+01 -6.230992788446041430e-01 3.329999999999999716e+01 -2.431315832259421938e-01 3.329999999999999716e+01 -1.741143726429278615e+00 1.033500000000000085e+01 -1.165154516006872143e-02 1.033500000000000085e+01 -1.418863701725459059e-02 1.033500000000000085e+01 2.600898587143518625e-01 1.033500000000000085e+01 5.639806973861567485e-01 1.033500000000000085e+01 -1.422954584610103268e-02 1.033500000000000085e+01 -8.876346552039393600e-03 1.033500000000000085e+01 -4.894607457546129581e-02 3.220000000000000284e+01 -3.671448279507139034e-02 3.220000000000000284e+01 -6.744933744111247798e-02 3.220000000000000284e+01 1.642397570574331667e+00 3.220000000000000284e+01 1.997423410060434890e+00 3.220000000000000284e+01 -2.864372090633171553e-01 3.220000000000000284e+01 -4.443839261449689104e-01 3.220000000000000284e+01 -8.349849554444688238e-01 2.540000000000000036e+00 1.915085766720885374e-01 2.540000000000000036e+00 -1.100943915155159214e-01 2.540000000000000036e+00 1.507690867125263878e+01 2.540000000000000036e+00 1.407544824580335785e+01 2.540000000000000036e+00 -7.792245147717302700e-02 2.540000000000000036e+00 -6.878886764895852934e-02 2.540000000000000036e+00 -6.529713396955827420e-02 6.493999999999999773e-01 5.398473584194274366e-02 6.493999999999999773e-01 -3.391354927199730085e-02 6.493999999999999773e-01 -4.652843931149519108e+00 6.493999999999999773e-01 -4.132751938389901625e+00 6.493999999999999773e-01 1.035570492076054450e-02 6.493999999999999773e-01 1.384415680855433095e-02 6.493999999999999773e-01 4.427104829926165053e-02 2.150000000000000355e+00 5.068025259545594352e-02 2.150000000000000355e+00 -2.159145960336950054e-02 2.150000000000000355e+00 1.244480768157146144e+00 2.150000000000000355e+00 1.332453347417455802e+00 2.150000000000000355e+00 -1.784641982284362882e-02 2.150000000000000355e+00 -1.098159391317210520e-02 2.150000000000000355e+00 2.607792560702648643e-04
8.280000000000001137e+00 -6.468415378281598294e+00 8.280000000000001137e+00 -1.386574455546290174e+01 8.280000000000001137e+00 5.682604422600909544e+01 8.280000000000001137e+00 5.666309255266796185e+01 8.280000000000001137e+00 -8.336393281030817448e+00 8.280000000000001137e+00 -5.696092863212379953e+00 8.280000000000001137e+00 -3.436664607798769566e+01 3.540000000000000568e+01 -9.214408319557954030e-01 3.540000000000000568e+01 -6.552173723004739436e-01 3.540000000000000568e+01 4.446835486247607605e+00 3.540000000000000568e+01 3.810427054939466984e+00 3.540000000000000568e+01 -1.078502455923580072e+00 3.540000000000000568e+01 -4.289034079385842801e-01 3.540000000000000568e+01 -3.084064068118429702e+00 1.113000000000000078e+01 -1.979930567176246825e-02 1.113000000000000078e+01 -2.200586315995822773e-02 1.113000000000000078e+01 3.576185340710651417e-01 1.113000000000000078e+01 1.000761085383174986e+00 1.113000000000000078e+01 -2.192397734860662695e-02 1.113000000000000078e+01 -1.373730726717248274e-02 1.113000000000000078e+01 -7.746645344749936157e-02 3.460000000000000142e+01 -6.120405648385585096e-02 3.460000000000000142e+01 -1.297346133968511062e-01 3.460000000000000142e+01 2.299471490882922353e+00 3.460000000000000142e+01 2.797801945178946426e+00 3.460000000000000142e+01 -4.869648890908546690e-01 3.460000000000000142e+01 -7.386426469421945029e-01 3.460000000000000142e+01 -1.416546205913753909e+00 2.720000000000000195e+00 2.171778262179144825e-01 2.720000000000000195e+00 -1.796221352479774325e-01 2.720000000000000195e+00 1.855204731406142571e+01 2.720000000000000195e+00 1.837839703933708790e+01 2.720000000000000195e+00 -1.146974509297251643e-01 2.720000000000000195e+00 -1.031657864369552868e-01 2.720000000000000195e+00 -1.803075463967402925e-01 6.992000000000000437e-01 6.435005020632500461e-02 6.992000000000000437e-01 -4.399773867527967397e-02 6.992000000000000437e-01 -7.734944033712139344e+00 6.992000000000000437e-01 -6.375228039498793464e+00 6.992000000000000437e-01 1.139438254068636525e-02 6.992000000000000437e-01 1.849766048394130280e-02 6.992000000000000437e-01 5.024435455567299869e-02 2.299999999999999822e+00 6.295040075256741474e-02 2.299999999999999822e+00 -2.946461563844637865e-02 2.299999999999999822e+00 1.225257305072631198e+00 2.299999999999999822e+00 1.610545043338248661e+00 2.299999999999999822e+00 -2.496608446398695946e-02 2.299999999999999822e+00 -1.453889241844130709e-02 2.299999999999999822e+00 -6.019191768306342283e-03
8.849999999999999645e+00 -1.027571785376889579e+01 8.849999999999999645e+00 -2.081193398773446646e+01 8.849999999999999645e+00 6.334842405784966246e+01 8.849999999999999645e+00 6.357570991711566677e+01 8.849999999999999645e+00 -1.244886954891475384e+01 8.849999999999999645e+00 -8.343386476646852401e+00 8.849999999999999645e+00 -5.187990786706497204e+01 3.750000000000000000e+01 -1.433791683798880889e+00 3.750000000000000000e+01 -1.051107736884540955e+00 3.750000000000000000e+01 5.578263756638079940e+00 3.750000000000000000e+01 5.286228140028413236e+00 3.750000000000000000e+01 -1.654283369216189570e+00 3.750000000000000000e+01 -6.659849445153085412e-01 3.750000000000000000e+01 -4.805167734414919067e+00 1.192500000000000071e+01 -3.003587631312010231e-02 1.192500000000000071e+01 -3.125782195117610129e-02 1.192500000000000071e+01 4.823649450800502336e-01 1.192500000000000071e+01 1.369351474114083089e+00 1.192500000000000071e+01 -3.104554173459206368e-02 1.192500000000000071e+01 -1.966092290289900291e-02 1.192500000000000071e+01 -1.120001629017863820e-01 3.700000000000000000e+01 -9.222308530144918137e-02 3.700000000000000000e+01 -2.127483784200012717e-01 3.700000000000000000e+01 3.032660678509159879e+00 3.700000000000000000e+01 3.643212862020845932e+00 3.700000000000000000e+01 -7.470274189567813750e-01 3.700000000000000000e+01 -1.088104617427395837e+00 3.700000000000000000e+01 -2.140103500105624335e+00 2.899999999999999911e+00 2.317848481849820175e-01 2.899999999999999911e+00 -2.578138175210740179e-01 2.899999999999999911e+00 2.205210381658451979e+01 2.899999999999999911e+00 2.199583518867525811e+01 2.899999999999999911e+00 -1.536161199191425908e-01 2.899999999999999911e+00 -1.401043927420850821e-01 2.899999999999999911e+00 -3.197494819973201174e-01 7.489999999999999991e-01 7.355734491561616295e-02 7.489999999999999991e-01 -5.321676894682481063e-02 7.489999999999999991e-01 -1.178750841189926746e+01 7.489999999999999991e-01 -1.011545074467423433e+01 7.489999999999999991e-01 1.500816161150630990e-02 7.489999999999999991e-01 2.210337150791197303e-02 7.489999999999999991e-01 5.745210908821007934e-02 2.450000000000000178e+00 7.324164558522472390e-02 2.450000000000000178e+00 -3.702472835582470978e-02 2.450000000000000178e+00 2.131343286188339903e+00 2.450000000000000178e+00 1.650679056812606404e+00 2.450000000000000178e+00 -3.197826895074129538e-02 2.450000000000000178e+00 -1.767732064140759007e-02 2.450000000000000178e+00 -1.343867236274931543e-02
9.419999999999999929e+00 -1.495909978162301002e+01 9.419999999999999929e+00 -2.881045321155331607e+01 9.419999999999999929e+00 6.822614362844427660e+01 9.419999999999999929e+00 6.830387291838715669e+01 9.419999999999999929e+00 -1.687883085275708694e+01 9.419999999999999929e+00 -1.134790794030746142e+01 9.419999999999999929e+00 -7.199629178624087444e+01 3.960000000000000142e+01 -2.063397277862535795e+00 3.960000000000000142e+01 -1.537730081622326495e+00 3.960000000000000142e+01 5.452962480938339240e+00 3.960000000000000142e+01 5.189044355669963693e+00 3.960000000000000142e+01 -2.348871926505477603e+00 3.960000000000000142e+01 -9.534497536387522842e-01 3.960000000000000142e+01 -6.903449039629089512e+00 1.272000000000000064e+01 -4.233542013149493854e-02 1.272000000000000064e+01 -4.187991013436986876e-02 1.272000000000000064e+01 3.039249649203696890e-01 1.272000000000000064e+01 1.408244780929450712e+00 1.272000000000000064e+01 -4.148063976526472629e-02 1.272000000000000064e+01 -2.647108042084944657e-02 1.272000000000000064e+01 -1.521670504519789802e-01 3.940000000000000568e+01 -1.300548947312654136e-01 3.940000000000000568e+01 -3.167799967224247393e-01 3.940000000000000568e+01 3.828615322062589144e+00 3.940000000000000568e+01 4.549287780983064522e+00 3.940000000000000568e+01 -1.070140342729555272e+00 3.940000000000000568e+01 -1.482132379418708013e+00 3.940000000000000568e+01 -2.999107613601950106e+00 3.080000000000000071e+00 2.384780028624842174e-01 3.080000000000000071e+00 -3.424811471352571246e-01 3.080000000000000071e+00 2.574149704359658841e+01 3.080000000000000071e+00 2.515102473613761447e+01 3.080000000000000071e+00 -1.940658709623583889e-01 3.080000000000000071e+00 -1.787365539848586593e-01 3.080000000000000071e+00 -4.768055692199872908e-01 7.988000000000000655e-01 7.971458371706674484e-02 7.988000000000000655e-01 -6.037257287196062805e-02 7.988000000000000655e-01 -1.640285004817997105e+01 7.988000000000000655e-01 -1.462912561638211173e+01 7.988000000000000655e-01 2.161511636694513072e-02 7.988000000000000655e-01 2.484986603987238141e-02 7.988000000000000655e-01 6.580699325192540527e-02 2.600000000000000533e+00 8.160306133912920146e-02 2.600000000000000533e+00 -4.587177371227468825e-02 2.600000000000000533e+00 2.759383295866385311e+00 2.600000000000000533e+00 2.145764976396861812e+00 2.600000000000000533e+00 -3.929802888046829423e-02 2.600000000000000533e+00 -2.101343754809015252e-02 2.600000000000000533e+00 -2.458017880170260128e-02
9.990000000000000213e+00 -2.051856116184389123e+01 9.990000000000000213e+00 -3.776672413289800545e+01 9.990000000000000213e+00 7.199934956935794617e+01 9.990000000000000213e+00 7.198973664235134606e+01 9.990000000000000213e+00 -2.148939590126609289e+01 9.990000000000000213e+00 -1.469487867370367873e+01 9.990000000000000213e+00 -9.446955986971167363e+01 4.170000000000000284e+01 -2.812269458395264543e+00 4.170000000000000284e+01 -2.115687380906409842e+00 4.170000000000000284e+01 5.981053829589697557e+00 4.170000000000000284e+01 6.599900647205927839e+00 4.170000000000000284e+01 -3.160978154620114111e+00 4.170000000000000284e+01 -1.291290895479207279e+00 4.170000000000000284e+01 -9.380225889400993111e+00 1.351500000000000234e+01 -5.667214802703801624e-02 1.351500000000000234e+01 -5.380831834941157688e-02 1.351500000000000234e+01 1.488559257124677515e-01 1.351500000000000234e+01 1.233032980636025400e+00 1.351500000000000234e+01 -5.312936609473695171e-02 1.351500000000000234e+01 -3.423245278431608085e-02 1.351500000000000234e+01 -1.978422852555006273e-01 4.180000000000000426e+01 -1.750080075882918251e-01 4.180000000000000426e+01 -4.419726043302707463e-01 4.180000000000000426e+01 4.667869485966178900e+00 4.180000000000000426e+01 5.530812439355059951e+00 4.180000000000000426e+01 -1.459639860074950946e+00 4.180000000000000426e+01 -1.910580794358725853e+00 4.180000000000000426e+01 -3.987201266352236928e+00 3.260000000000000231e+00 2.386473681311698236e-01 3.260000000000000231e+00 -4.313387736457117150e-01 3.260000000000000231e+00 2.887678485378312132e+01 3.260000000000000231e+00 2.770554255406366195e+01 3.260000000000000231e+00 -2.351555967807890113e-01 3.260000000000000231e+00 -2.183407810803963400e-01 3.260000000000000231e+00 -6.461877833757263545e-01 8.486000000000001320e-01 8.376612114631409867e-02 8.486000000000001320e-01 -6.749069699046938986e-02 8.486000000000001320e-01 -2.252677401165470883e+01 8.486000000000001320e-01 -2.104673852146365221e+01 8.486000000000001320e-01 3.492488671995985783e-02 8.486000000000001320e-01 2.124809860343646051e-02 8.486000000000001320e-01 7.244840947924302554e-02 2.750000000000000000e+00 8.951090913700365803e-02 2.750000000000000000e+00 -5.475417292980533368e-02 2.750000000000000000e+00 2.884476881047433494e+00 2.750000000000000000e+00 2.360358626491319001e+00 2.750000000000000000e+00 -4.723222758289402634e-02 2.750000000000000000e+00 -2.466616772314011996e-02 2.750000000000000000e+00 -3.714165909883604400e-02
1.056000000000000050e+01 -2.695410199443134047e+01 1.056000000000000050e+01 -4.760963149345588619e+01 1.056000000000000050e+01 7.501659004387693130e+01 1.056000000000000050e+01 7.500780239476327438e+01 1.056000000000000050e+01 -2.623398724881340627e+01 1.056000000000000050e+01 -1.840132862951043080e+01 1.056000000000000050e+01 -1.191990493662110708e+02 4.380000000000000426e+01 -3.682266937064233581e+00 4.380000000000000426e+01 -2.787287777300769154e+00 4.380000000000000426e+01 6.334451101014565211e+00 4.380000000000000426e+01 6.153915200768011573e+00 4.380000000000000426e+01 -4.087029504030700977e+00 4.380000000000000426e+01 -1.678536508585855458e+00 4.380000000000000426e+01 -1.223512072698155784e+01 1.431000000000000050e+01 -7.302032867240448866e-02 1.431000000000000050e+01 -6.698017884938400890e-02 1.431000000000000050e+01 1.242721917654421304e-02 1.431000000000000050e+01 1.319704585113655071e+00 1.431000000000000050e+01 -6.605534697244408449e-02 1.431000000000000050e+01 -4.297159049264287489e-02 1.431000000000000050e+01 -2.490274449868721263e-01 4.420000000000000284e+01 -2.274143688149852238e-01 4.420000000000000284e+01 -5.883191568596286558e-01 4.420000000000000284e+01 5.543732379021747647e+00 4.420000000000000284e+01 6.574323004928245950e+00 4.420000000000000284e+01 -1.917937557071105914e+00 4.420000000000000284e+01 -2.363494424671211291e+00 4.420000000000000284e+01 -5.097165507416928421e+00 3.439999999999999947e+00 2.336593751241338168e-01 3.439999999999999947e+00 -5.239549866776367359e-01 3.439999999999999947e+00 3.145378300711634978e+01 3.439999999999999947e+00 3.033587185827587263e+01 3.439999999999999947e+00 -2.763976411904423003e-01 3.439999999999999947e+00 -2.580974306575232191e-01 3.439999999999999947e+00 -8.247906834014671063e-01 8.983999999999999764e-01 7.964812694039125063e-02 8.983999999999999764e-01 -7.498464736138332754e-02 8.983999999999999764e-01 -3.178717488755121678e+01 8.983999999999999764e-01 -2.870331001233606116e+01 8.983999999999999764e-01 5.067683410509893349e-02 8.983999999999999764e-01 8.524096709480843970e-03 8.983999999999999764e-01 6.386441039359169736e-02 2.900000000000000355e+00 9.563881094912618508e-02 2.900000000000000355e+00 -6.262130092625284306e-02 2.900000000000000355e+00 3.282534776169015345e+00 2.900000000000000355e+00 2.760338415801371070e+00 2.900000000000000355e+00 -5.439410145163492416e-02 2.900000000000000355e+00 -2.909854288327018423e-02 2.900000000000000355e+00 -5.047513431203043410e-02
1.113000000000000078e+01 -3.426572227938605408e+01 1.113000000000000078e+01 -5.828500051410620131e+01 1.113000000000000078e+01 7.755332669545576607e+01 1.113000000000000078e+01 7.720182919187205073e+01 1.113000000000000078e+01 -3.113016314198587153e+01 1.113000000000000078e+01 -2.251213444370959138e+01 1.113000000000000078e+01 -1.461930203791877148e+02 4.590000000000000568e+01 -4.675077410381006437e+00 4.590000000000000568e+01 -3.556748568651320497e+00 4.590000000000000568e+01 7.305542628925593363e+00 4.590000000000000568e+01 6.719792761508571743e+00 4.590000000000000568e+01 -5.122338785242211756e+00 4.590000000000000568e+01 -2.113802601450537111e+00 4.590000000000000568e+01 -1.546796736572507491e+01 1.510500000000000220e+01 -9.135429830573116305e-02 1.510500000000000220e+01 -8.133370575383080947e-02 1.510500000000000220e+01 -3.884826295303298593e-01 1.510500000000000220e+01 1.371751430043929076e+00 1.510500000000000220e+01 -8.032613438204982970e-02 1.510500000000000220e+01 -5.267228681409363844e-02 1.510500000000000220e+01 -3.056864252557041084e-01 4.660000000000000142e+01 -2.876274216917993343e-01 4.660000000000000142e+01 -7.556599311489180515e-01 4.660000000000000142e+01 6.471411107746661173e+00 4.660000000000000142e+01 7.654594916800149917e+00 4.660000000000000142e+01 -2.446888759439628913e+00 4.660000000000000142e+01 -2.831590647179140774e+00 4.660000000000000142e+01 -6.321766759459485741e+00 3.620000000000000107e+00 2.251684873354657945e-01 3.620000000000000107e+00 -6.185948841790340769e-01 3.620000000000000107e+00 3.420434198831402028e+01 3.620000000000000107e+00 3.307447636627242105e+01 3.620000000000000107e+00 -3.176245148892959946e-01 3.620000000000000107e+00 -2.980748947657207992e-01 3.620000000000000107e+00 -1.009125806498584410e+00 9.482000000000000428e-01 7.012161734662081258e-02 9.482000000000000428e-01 -8.689017009239918821e-02 9.482000000000000428e-01 -4.602377073289282805e+01 9.482000000000000428e-01 -4.266641240791700795e+01 9.482000000000000428e-01 6.458308232145881789e-02 9.482000000000000428e-01 -2.704154649115864117e-02 9.482000000000000428e-01 2.077298308452313336e-02 3.049999999999999822e+00 1.008313314736528632e-01 3.049999999999999822e+00 -7.031338350632276857e-02 3.049999999999999822e+00 3.537035492031648687e+00 3.049999999999999822e+00 2.930346505773272270e+00 3.049999999999999822e+00 -6.111284435852937236e-02 3.049999999999999822e+00 -3.304985713955232995e-02 3.049999999999999822e+00 -6.364475353075249586e-02
1.169999999999999929e+01 -4.245342201670665361e+01 1.169999999999999929e+01 -6.975105918031188423e+01 1.169999999999999929e+01 7.932968452369829038e+01 1.169999999999999929e+01 7.924693199485015782e+01 1.169999999999999929e+01 -3.624674196139986293e+01 1.169999999999999929e+01 -2.711986718078554759e+01 1.169999999999999929e+01 -1.755710903392039484e+02 4.800000000000000000e+01 -5.792199951513686607e+00 4.800000000000000000e+01 -4.430073896346407913e+00 4.800000000000000000e+01 5.870364657941919972e+00 4.800000000000000000e+01 6.826792207809290858e+00 4.800000000000000000e+01 -6.268999635509354462e+00 4.800000000000000000e+01 -2.595786419135384548e+00 4.800000000000000000e+01 -1.908705990250483353e+01 1.590000000000000036e+01 -1.116484703927858035e-01 1.590000000000000036e+01 -9.680832747368439684e-02 1.590000000000000036e+01 2.734517417806330286e-01 1.590000000000000036e+01 8.442194329723946566e-01 1.590000000000000036e+01 -9.573564063082784514e-02 1.590000000000000036e+01 -6.333845916438818335e-02 1.590000000000000036e+01 -3.675308976616840084e-01 4.900000000000000000e+01 -3.560200452431407925e-01 4.900000000000000000e+01 -9.436815324325831256e-01 4.900000000000000000e+01 7.486142890246441084e+00 4.900000000000000000e+01 8.766155179121085439e+00 4.900000000000000000e+01 -3.047760843171788636e+00 4.900000000000000000e+01 -3.306631123411392537e+00 4.900000000000000000e+01 -7.654093544258902426e+00 3.799999999999999822e+00 2.136730570828078157e-01 3.799999999999999822e+00 -7.142255301864195438e-01 3.799999999999999822e+00 3.685120678619098555e+01 3.799999999999999822e+00 3.597216946504582324e+01 3.799999999999999822e+00 -3.588263938582141321e-01 3.799999999999999822e+00 -3.381473395938368043e-01 3.799999999999999822e+00 -1.197526206555661332e+00 9.979999999999999982e-01 5.169450953889365152e-02 9.979999999999999982e-01 -1.034826734704670237e-01 9.979999999999999982e-01 -7.669662130677802736e+01 9.979999999999999982e-01 -7.897360579229605548e+01 9.979999999999999982e-01 6.858024952836316857e-02 9.979999999999999982e-01 -9.166593067855011157e-02 9.979999999999999982e-01 -7.487384508175765063e-02 3.200000000000000178e+00 1.051307903079252704e-01 3.200000000000000178e+00 -7.816308274882288742e-02 3.200000000000000178e+00 3.811477368107574648e+00 3.200000000000000178e+00 3.379410599455439979e+00 3.200000000000000178e+00 -6.753378118570729782e-02 3.200000000000000178e+00 -3.641386275651292692e-02 3.200000000000000178e+00 -7.697993638311828590e-02


==> data/parameter_scan_random_nodet/data.dat <==
b0_fd_x b0_fd_y b0_sync_I_0.408_x b0_sync_I_0.408_y b0_sync_Q_1.41_x b0_sync_Q_1.41_y b0_sync_U_1.41_x b0_sync_U_1.41_y b0_sync_Q_30_x b0_sync_Q_30_y b0_sync_U_30_x b0_sync_U_30_y b0_total_x b0_total_y psi0_fd_x psi0_fd_y psi0_sync_I_0.408_x psi0_sync_I_0.408_y psi0_sync_Q_1.41_x psi0_sync_Q_1.41_y psi0_sync_U_1.41_x psi0_sync_U_1.41_y psi0_sync_Q_30_x psi0_sync_Q_30_y psi0_sync_U_30_x psi0_sync_U_30_y psi0_total_x psi0_total_y psi1_fd_x psi1_fd_y psi1_sync_I_0.408_x psi1_sync_I_0.408_y psi1_sync_Q_1.41_x psi1_sync_Q_1.41_y psi1_sync_U_1.41_x psi1_sync_U_1.41_y psi1_sync_Q_30_x psi1_sync_Q_30_y psi1_sync_U_30_x psi1_sync_U_30_y psi1_total_x psi1_total_y chi0_fd_x chi0_fd_y chi0_sync_I_0.408_x chi0_sync_I_0.408_y chi0_sync_Q_1.41_x chi0_sync_Q_1.41_y chi0_sync_U_1.41_x chi0_sync_U_1.41_y chi0_sync_Q_30_x chi0_sync_Q_30_y chi0_sync_U_30_x chi0_sync_U_30_y chi0_total_x chi0_total_y random_rms_fd_x random_rms_fd_y random_rms_sync_I_0.408_x random_rms_sync_I_0.408_y random_rms_sync_Q_1.41_x random_rms_sync_Q_1.41_y random_rms_sync_U_1.41_x random_rms_sync_U_1.41_y random_rms_sync_Q_30_x random_rms_sync_Q_30_y random_rms_sync_U_30_x random_rms_sync_U_30_y random_rms_total_x random_rms_total_y random_rho_fd_x random_rho_fd_y random_rho_sync_I_0.408_x random_rho_sync_I_0.408_y random_rho_sync_Q_1.41_x random_rho_sync_Q_1.41_y random_rho_sync_U_1.41_x random_rho_sync_U_1.41_y random_rho_sync_Q_30_x random_rho_sync_Q_30_y random_rho_sync_U_30_x random_rho_sync_U_30_y random_rho_total_x random_rho_total_y random_a0_fd_x random_a0_fd_y random_a0_sync_I_0.408_x random_a0_sync_I_0.408_y random_a0_sync_Q_1.41_x random_a0_sync_Q_1.41_y random_a0_sync_U_1.41_x random_a0_sync_U_1.41_y random_a0_sync_Q_30_x random_a0_sync_Q_30_y random_a0_sync_U_30_x random_a0_sync_U_30_y random_a0_total_x random_a0_total_y 
3.000000000000007105e-01 -4.515452321996959739e+01 3.000000000000007105e-01 -9.047646059671151306e+02 3.000000000000007105e-01 -4.178333773076811667e+03 3.000000000000007105e-01 -4.053187990434725634e+03 3.000000000000007105e-01 -6.648048389832896419e+02 3.000000000000007105e-01 -2.184656684560245310e+02 3.000000000000007105e-01 -1.833189636626398851e+03 6.000000000000000000e+00 -4.721677336600139441e+00 6.000000000000000000e+00 -4.981947491447328069e+00 6.000000000000000000e+00 -1.369882838921111556e+01 6.000000000000000000e+00 -1.240591994317586000e+01 6.000000000000000000e+00 -5.853144958197845860e+00 6.000000000000000000e+00 -2.839213243558138977e+00 6.000000000000000000e+00 -1.839598302980345323e+01 0.000000000000000000e+00 -1.075917554893139894e-01 0.000000000000000000e+00 -7.016110452752477578e-02 0.000000000000000000e+00 -1.479153250642013973e+00 0.000000000000000000e+00 -1.415032848021581913e+00 0.000000000000000000e+00 -6.150391708527636059e-02 0.000000000000000000e+00 -3.262246178097272242e-02 0.000000000000000000e+00 -2.718792388830877371e-01 1.000000000000000000e+00 -2.373155305531773340e-01 1.000000000000000000e+00 -7.975304161841771933e-01 1.000000000000000000e+00 -3.138193686615636580e+00 1.000000000000000000e+00 -3.188947273417056749e+00 1.000000000000000000e+00 -9.605877308984752672e-01 1.000000000000000000e+00 -5.763329452982103973e+00 1.000000000000000000e+00 -7.758763130617933435e+00 2.000000000000001776e-01 -7.251153276533841563e+01 2.000000000000001776e-01 -7.096478128008038766e+01 2.000000000000001776e-01 -5.692385747849141353e+02 2.000000000000001776e-01 -6.051350577713637904e+02 2.000000000000001776e-01 -3.429487944761026341e+01 2.000000000000001776e-01 -3.476011978876886133e+01 2.000000000000001776e-01 -2.125313132817979351e+02 2.000000000000001776e-03 -5.253984023051616603e-01 2.000000000000001776e-03 -2.573105315208608079e-01 2.000000000000001776e-03 1.445705346714561301e+00 2.000000000000001776e-03 2.422337003646646281e-02 2.000000000000001776e-03 -2.499694314377545190e-01 2.000000000000001776e-03 -2.903346574639642519e-02 2.000000000000001776e-03 -1.061711831010173412e+00 1.999999999999999556e-01 -5.796974871299285237e-01 1.999999999999999556e-01 -3.223780085065175438e-01 1.999999999999999556e-01 -9.568188854226164608e+00 1.999999999999999556e-01 -8.742652260146712706e+00 1.999999999999999556e-01 -2.405943626593876061e-01 1.999999999999999556e-01 -2.297433492906361119e-01 1.999999999999999556e-01 -1.372413207586470119e+00
8.700000000000006617e-01 -3.669671336232214998e+01 8.700000000000006617e-01 -4.868990250135382212e+02 8.700000000000006617e-01 -3.492078775655973459e+03 8.700000000000006617e-01 -3.389821023342829449e+03 8.700000000000006617e-01 -4.077860720687045841e+02 8.700000000000006617e-01 -1.811570161609404011e+02 8.700000000000006617e-01 -1.112538826605505392e+03 8.099999999999999645e+00 -3.847399537506539513e+00 8.099999999999999645e+00 -4.092291123362651994e+00 8.099999999999999645e+00 -1.150277948274778339e+01 8.099999999999999645e+00 -1.117068553624054061e+01 8.099999999999999645e+00 -4.780422490090115772e+00 8.099999999999999645e+00 -2.286834933674922077e+00 8.099999999999999645e+00 -1.500694808463423158e+01 7.950000000000000400e-01 -8.623081063250470635e-02 7.950000000000000400e-01 -5.366585448616856269e-02 7.950000000000000400e-01 -1.796942698706672559e+00 7.950000000000000400e-01 -1.036419306643182381e+00 7.950000000000000400e-01 -4.676879912190579081e-02 7.950000000000000400e-01 -2.480132277786006867e-02 7.950000000000000400e-01 -2.114667870184390175e-01 3.400000000000000355e+00 -1.890677607113839809e-01 3.400000000000000355e+00 -6.670020118636756923e-01 3.400000000000000355e+00 -2.998024910497306905e+00 3.400000000000000355e+00 -3.073790593373161073e+00 3.400000000000000355e+00 -8.159040408403946953e-01 3.400000000000000355e+00 -4.607112903673234783e+00 3.400000000000000355e+00 -6.279086717088689262e+00 3.800000000000001710e-01 -2.106502583245296734e+01 3.800000000000001710e-01 -1.976879750806876501e+01 3.800000000000001710e-01 -2.733118484406277275e+02 3.800000000000001710e-01 -2.847020722481299231e+02 3.800000000000001710e-01 -1.061478638863982127e+01 3.800000000000001710e-01 -1.105633648680937142e+01 3.800000000000001710e-01 -6.250494621597092504e+01 5.180000000000000576e-02 -4.646406076916425043e-01 5.180000000000000576e-02 -2.119492576315582522e-01 5.180000000000000576e-02 9.454839575984834710e-01 5.180000000000000576e-02 8.362908478396349210e-01 5.180000000000000576e-02 -2.372854434480257124e-01 5.180000000000000576e-02 -2.521014394063292308e-02 5.180000000000000576e-02 -9.390854527118590589e-01 3.499999999999999778e-01 -4.914028015537996730e-01 3.499999999999999778e-01 -2.697955012761423799e-01 3.499999999999999778e-01 -8.092066414583143796e+00 3.499999999999999778e-01 -6.998136564774625867e+00 3.499999999999999778e-01 -2.052638368784376333e-01 3.499999999999999778e-01 -2.052456657041841215e-01 3.499999999999999778e-01 -1.171707805412563808e+00
1.440000000000000613e+00 -2.911498295704162587e+01 1.440000000000000613e+00 -2.541270398691877119e+02 1.440000000000000613e+00 -2.344864777800916272e+03 1.440000000000000613e+00 -2.290733301604021108e+03 1.440000000000000613e+00 -2.238099816567321056e+02 1.440000000000000613e+00 -1.205192884794946337e+02 1.440000000000000613e+00 -6.275712929624561411e+02 1.019999999999999929e+01 -3.055903089114618609e+00 1.019999999999999929e+01 -3.279162955080523467e+00 1.019999999999999929e+01 -1.019656956251523638e+01 1.019999999999999929e+01 -1.080163492149570459e+01 1.019999999999999929e+01 -3.800813706074779308e+00 1.019999999999999929e+01 -1.796324635504849221e+00 1.019999999999999929e+01 -1.193220438577477083e+01 1.590000000000000080e+00 -6.729419228086053195e-02 1.590000000000000080e+00 -3.944083418110388983e-02 1.590000000000000080e+00 -1.378316622973542849e+00 1.590000000000000080e+00 -6.814430274232705642e-01 1.590000000000000080e+00 -3.399418211977200954e-02 1.590000000000000080e+00 -1.803981424865552796e-02 1.590000000000000080e+00 -1.587690228303921813e-01 5.800000000000000711e+00 -1.464517036486618906e-01 5.800000000000000711e+00 -5.445716977624885935e-01 5.800000000000000711e+00 -2.823978100256965718e+00 5.800000000000000711e+00 -2.905456875548495077e+00 5.800000000000000711e+00 -6.718838290983134565e-01 5.800000000000000711e+00 -3.579834118718472347e+00 5.800000000000000711e+00 -4.942741349227936176e+00 5.600000000000001643e-01 -9.519159907201439452e+00 5.600000000000001643e-01 -8.763750786822598116e+00 5.600000000000001643e-01 -1.768314098839003918e+02 5.600000000000001643e-01 -1.838645423045716711e+02 5.600000000000001643e-01 -4.870069638212768837e+00 5.600000000000001643e-01 -5.128419113605398927e+00 5.600000000000001643e-01 -2.828139944584220800e+01 1.016000000000000097e-01 -3.994924901057457234e-01 1.016000000000000097e-01 -1.618199140447200701e-01 1.016000000000000097e-01 6.017853220278368553e-01 1.016000000000000097e-01 1.240819439218341813e+00 1.016000000000000097e-01 -2.055003954291064749e-01 1.016000000000000097e-01 -2.097283095253710261e-02 1.016000000000000097e-01 -7.877856305321091490e-01 5.000000000000000000e-01 -4.099458602548700092e-01 5.000000000000000000e-01 -2.254450873144693279e-01 5.000000000000000000e-01 -6.757209429051968641e+00 5.000000000000000000e-01 -5.837352099677261208e+00 5.000000000000000000e-01 -1.743511978223435399e-01 5.000000000000000000e-01 -1.801758751322463104e-01 5.000000000000000000e-01 -9.899180205239290764e-01
2.010000000000000675e+00 -2.240933200412764137e+01 2.010000000000000675e+00 -1.486151170180039855e+02 2.010000000000000675e+00 -1.376549546149396974e+03 2.010000000000000675e+00 -1.354032976161931401e+03 2.010000000000000675e+00 -1.270962193285597976e+02 2.010000000000000675e+00 -7.327613243661051001e+01 2.010000000000000675e+00 -3.713968007873019701e+02 1.230000000000000071e+01 -2.349559249155164675e+00 1.230000000000000071e+01 -2.547782732390253102e+00 1.230000000000000071e+01 -9.378742222978146970e+00 1.230000000000000071e+01 -9.474545517711391085e+00 1.230000000000000071e+01 -2.919466093344151414e+00 1.230000000000000071e+01 -1.367729670610341008e+00 1.230000000000000071e+01 -9.184537745499909533e+00 2.385000000000000231e+00 -5.075639419015232079e-02 2.385000000000000231e+00 -2.742695288206298265e-02 2.385000000000000231e+00 -5.716452219075449648e-01 2.385000000000000231e+00 -1.275923938647295586e+00 2.385000000000000231e+00 -2.323067994977212614e-02 2.385000000000000231e+00 -1.233234984005054935e-02 2.385000000000000231e+00 -1.137463768620379234e-01 8.200000000000001066e+00 -1.093416696246835018e-01 8.200000000000001066e+00 -4.314204961069867394e-01 8.200000000000001066e+00 -2.617594777873307521e+00 8.200000000000001066e+00 -2.687208492977120500e+00 8.200000000000001066e+00 -5.312132944374391430e-01 8.200000000000001066e+00 -2.684571588140210352e+00 8.200000000000001066e+00 -3.756547048309319514e+00 7.400000000000002132e-01 -5.174606731364837842e+00 7.400000000000002132e-01 -4.660864961455891908e+00 7.400000000000002132e-01 -1.258547321689950280e+02 7.400000000000002132e-01 -1.248108195059690644e+02 7.400000000000002132e-01 -2.665478499401716217e+00 7.400000000000002132e-01 -2.810785033689166212e+00 7.400000000000002132e-01 -1.531173522591161174e+01 1.514000000000000346e-01 -3.229496415218449101e-01 1.514000000000000346e-01 -1.257210082976949472e-01 1.514000000000000346e-01 8.349418279569817969e-01 1.514000000000000346e-01 1.092753285508038630e+00 1.514000000000000346e-01 -1.651849635665464389e-01 1.514000000000000346e-01 -1.749579896272135393e-02 1.514000000000000346e-01 -6.313514123488075391e-01 6.500000000000000222e-01 -3.381628040772455268e-01 6.500000000000000222e-01 -1.833695484011059751e-01 6.500000000000000222e-01 -5.661176793083996017e+00 6.500000000000000222e-01 -5.070643380533184086e+00 6.500000000000000222e-01 -1.462426450654186194e-01 6.500000000000000222e-01 -1.526474143220394319e-01 6.500000000000000222e-01 -8.204224118658092202e-01
2.580000000000000515e+00 -1.657976050358056597e+01 2.580000000000000515e+00 -9.030928565351231896e+01 2.580000000000000515e+00 -7.862592122070961977e+02 2.580000000000000515e+00 -7.718563860555420888e+02 2.580000000000000515e+00 -7.355194307917700769e+01 2.580000000000000515e+00 -4.289925630371870824e+01 2.580000000000000515e+00 -2.233402455399885582e+02 1.440000000000000036e+01 -1.730808032438683419e+00 1.440000000000000036e+01 -1.902695389749965882e+00 1.440000000000000036e+01 -7.935822354549856072e+00 1.440000000000000036e+01 -6.926128725672683117e+00 1.440000000000000036e+01 -2.144605557062583046e+00 1.440000000000000036e+01 -9.992475332551105094e-01 1.440000000000000036e+01 -6.777356512506341524e+00 3.180000000000000160e+00 -3.659181939173428155e-02 3.180000000000000160e+00 -1.756356631680200397e-02 3.180000000000000160e+00 -3.884233095592719565e-01 3.180000000000000160e+00 -1.721593856957667867e+00 3.180000000000000160e+00 -1.442013519007068201e-02 3.180000000000000160e+00 -7.687144810774038106e-03 3.180000000000000160e+00 -7.626266570938078360e-02 1.060000000000000142e+01 -7.764385827044040234e-02 1.060000000000000142e+01 -3.287610359314994124e-01 1.060000000000000142e+01 -2.377711154362259549e+00 1.060000000000000142e+01 -2.419562993723076261e+00 1.060000000000000142e+01 -3.979598911999582267e-01 1.060000000000000142e+01 -1.922783196070235734e+00 1.060000000000000142e+01 -2.727147981472133331e+00 9.200000000000001510e-01 -3.072738346274571430e+00 9.200000000000001510e-01 -2.704243455556295750e+00 9.200000000000001510e-01 -9.239007756688208417e+01 9.200000000000001510e-01 -8.804560586984742088e+01 9.200000000000001510e-01 -1.600941497009212622e+00 9.200000000000001510e-01 -1.686065646665843021e+00 9.200000000000001510e-01 -9.063988945505922601e+00 2.012000000000000177e-01 -2.485364020339679847e-01 2.012000000000000177e-01 -9.424754217551489788e-02 2.012000000000000177e-01 3.652198090536842301e-01 2.012000000000000177e-01 1.898148942489115143e+00 2.012000000000000177e-01 -1.245650627016008372e-01 2.012000000000000177e-01 -1.345993469732847947e-02 2.012000000000000177e-01 -4.808089416084118106e-01 8.000000000000000444e-01 -2.743487954196075496e-01 8.000000000000000444e-01 -1.464523676244189332e-01 8.000000000000000444e-01 -4.346931997986899887e+00 8.000000000000000444e-01 -4.028544662646595498e+00 8.000000000000000444e-01 -1.205124968408508579e-01 8.000000000000000444e-01 -1.253347487518059467e-01 8.000000000000000444e-01 -6.666484086366830653e-01
3.150000000000000355e+00 -1.162626845540022735e+01 3.150000000000000355e+00 -5.397496970494761825e+01 3.150000000000000355e+00 -4.470848546683980089e+02 3.150000000000000355e+00 -4.557999937404045454e+02 3.150000000000000355e+00 -4.201005642611313107e+01 3.150000000000000355e+00 -2.440173584542008811e+01 3.150000000000000355e+00 -1.320130304318810488e+02 1.650000000000000000e+01 -1.202146923852533966e+00 1.650000000000000000e+01 -1.347669043443704195e+00 1.650000000000000000e+01 -5.825013469587318582e+00 1.650000000000000000e+01 -6.438902854629802164e+00 1.650000000000000000e+01 -1.483031581559378420e+00 1.650000000000000000e+01 -6.899002732088266310e-01 1.650000000000000000e+01 -4.722747822064442325e+00 3.975000000000000089e+00 -2.477479137086624483e-02 3.975000000000000089e+00 -9.788667330931755117e-03 3.975000000000000089e+00 -2.096756758729867443e-01 3.975000000000000089e+00 -7.036235145044713590e-01 3.975000000000000089e+00 -7.527838693741739640e-03 3.975000000000000089e+00 -4.005016148621032279e-03 3.975000000000000089e+00 -4.609631354416077187e-02 1.300000000000000000e+01 -5.129700064375064539e-02 1.300000000000000000e+01 -2.378171585802975052e-01 1.300000000000000000e+01 -2.100031856910504757e+00 1.300000000000000000e+01 -2.107649588312455080e+00 1.300000000000000000e+01 -2.757700259690254452e-01 1.300000000000000000e+01 -1.293305730413478516e+00 1.300000000000000000e+01 -1.858189915606551779e+00 1.100000000000000089e+00 -1.905414051226108629e+00 1.100000000000000089e+00 -1.629317964671866958e+00 1.100000000000000089e+00 -6.497029372272184844e+01 1.100000000000000089e+00 -6.137573432734349410e+01 1.100000000000000089e+00 -1.006355251011830543e+00 1.100000000000000089e+00 -1.049618846640499203e+00 1.100000000000000089e+00 -5.590706113550305112e+00 2.510000000000000009e-01 -1.838048777397296440e-01 2.510000000000000009e-01 -6.643279672190494090e-02 2.510000000000000009e-01 1.000496828748808298e+00 2.510000000000000009e-01 8.779427513975974762e-01 2.510000000000000009e-01 -9.190067192230466642e-02 2.510000000000000009e-01 -1.071292935616391384e-02 2.510000000000000009e-01 -3.528512757401034428e-01 9.499999999999999556e-01 -2.132201236216739737e-01 9.499999999999999556e-01 -1.142141099769247159e-01 9.499999999999999556e-01 -2.985891495955598884e+00 9.499999999999999556e-01 -3.440421512435946738e+00 9.499999999999999556e-01 -9.610210749637015937e-02 9.499999999999999556e-01 -9.856849536131528922e-02 9.499999999999999556e-01 -5.221048364562839161e-01
3.720000000000000639e+00 -7.548855859586614869e+00 3.720000000000000639e+00 -3.052597171478978311e+01 3.720000000000000639e+00 -2.600361817957603989e+02 3.720000000000000639e+00 -2.612941159671288460e+02 3.720000000000000639e+00 -2.299524414931024907e+01 3.720000000000000639e+00 -1.318785053474698010e+01 3.720000000000000639e+00 -7.425792225843363781e+01 1.860000000000000142e+01 -7.661185735559681298e-01 1.860000000000000142e+01 -8.856575899665826146e-01 1.860000000000000142e+01 -4.477408789637664199e+00 1.860000000000000142e+01 -5.751584359171289407e+00 1.860000000000000142e+01 -9.387563267019684021e-01 1.860000000000000142e+01 -4.394109424722583146e-01 1.860000000000000142e+01 -3.029943432696777350e+00 4.770000000000000462e+00 -1.527956517552464533e-02 4.770000000000000462e+00 -4.039077694416137732e-03 4.770000000000000462e+00 -3.770327987286492544e-01 4.770000000000000462e+00 1.731750377327045953e-02 4.770000000000000462e+00 -2.633576808708348871e-03 4.770000000000000462e+00 -1.218288286421786992e-03 4.770000000000000462e+00 -2.317050796507080790e-02 1.540000000000000213e+01 -3.027280872888815644e-02 1.540000000000000213e+01 -1.598038760519002732e-01 1.540000000000000213e+01 -1.776589074589026040e+00 1.540000000000000213e+01 -1.757417638413642180e+00 1.540000000000000213e+01 -1.691646650208307179e-01 1.540000000000000213e+01 -7.941983782830319694e-01 1.540000000000000213e+01 -1.153439728084650895e+00 1.280000000000000249e+00 -1.194705183039409757e+00 1.280000000000000249e+00 -9.848382756334463917e-01 1.280000000000000249e+00 -4.299039528062765214e+01 1.280000000000000249e+00 -4.117777626098863664e+01 1.280000000000000249e+00 -6.330501371857303328e-01 1.280000000000000249e+00 -6.588473595631212376e-01 1.280000000000000249e+00 -3.471440955421707386e+00 3.008000000000000673e-01 -1.297840070812794622e-01 3.008000000000000673e-01 -4.539404261010082653e-02 3.008000000000000673e-01 1.045308706420954081e+00 3.008000000000000673e-01 3.707218233916336203e-01 3.008000000000000673e-01 -6.397712729210358606e-02 3.008000000000000673e-01 -7.776917774230451830e-03 3.008000000000000673e-01 -2.469320947577142711e-01 1.100000000000000089e+00 -1.594544817730918496e-01 1.100000000000000089e+00 -8.604291395728713709e-02 1.100000000000000089e+00 -2.038164761009895187e+00 1.100000000000000089e+00 -3.095125765517352079e+00 1.100000000000000089e+00 -7.325162577944221987e-02 1.100000000000000089e+00 -7.574300078510276535e-02 1.100000000000000089e+00 -3.944920222949237498e-01
4.290000000000000924e+00 -4.347522716139806676e+00 4.290000000000000924e+00 -1.555695096653168008e+01 4.290000000000000924e+00 -1.487806745258820911e+02 4.290000000000000924e+00 -1.490326941660821944e+02 4.290000000000000924e+00 -1.151026518584152925e+01 4.290000000000000924e+00 -6.458977237914584890e+00 4.290000000000000924e+00 -3.787371610642760089e+01 2.070000000000000284e+01 -4.252975389728486100e-01 2.070000000000000284e+01 -5.188165662599983907e-01 2.070000000000000284e+01 -3.492860961673699194e+00 2.070000000000000284e+01 -4.151539885436690724e+00 2.070000000000000284e+01 -5.162350347267762318e-01 2.070000000000000284e+01 -2.458438509074347689e-01 2.070000000000000284e+01 -1.706192990867057890e+00 5.565000000000000391e+00 -8.080338451094792873e-03 5.565000000000000391e+00 -2.506402350312963989e-04 5.565000000000000391e+00 -7.775428211384962651e-01 5.565000000000000391e+00 6.011493295193588438e-01 5.565000000000000391e+00 5.727580957771705172e-04 5.565000000000000391e+00 5.962249129087826560e-04 5.565000000000000391e+00 -7.161995677440025077e-03 1.780000000000000071e+01 -1.457622977006611809e-02 1.780000000000000071e+01 -9.590808925199612034e-02 1.780000000000000071e+01 -1.400214855809721826e+00 1.780000000000000071e+01 -1.374080538109524241e+00 1.780000000000000071e+01 -8.317199976657740912e-02 1.780000000000000071e+01 -4.215999054881605090e-01 1.780000000000000071e+01 -6.152562242768002676e-01 1.460000000000000187e+00 -7.267877182362854072e-01 1.460000000000000187e+00 -5.750183806643607287e-01 1.460000000000000187e+00 -2.727145716928201580e+01 1.460000000000000187e+00 -2.547621763776616888e+01 1.460000000000000187e+00 -3.901760384984324093e-01 1.460000000000000187e+00 -4.050418375942420601e-01 1.460000000000000187e+00 -2.097023974993320827e+00 3.506000000000000227e-01 -8.799237558924888347e-02 3.506000000000000227e-01 -3.075293853488014761e-02 3.506000000000000227e-01 7.380591182949842732e-01 3.506000000000000227e-01 3.434105362173198728e-01 3.506000000000000227e-01 -4.338114308711227274e-02 3.506000000000000227e-01 -5.349254564305128135e-03 3.506000000000000227e-01 -1.674757117755465430e-01 1.250000000000000000e+00 -1.122794800514737013e-01 1.250000000000000000e+00 -6.040906389388145392e-02 1.250000000000000000e+00 -1.712141129285953411e+00 1.250000000000000000e+00 -1.941058109089013328e+00 1.250000000000000000e+00 -5.261773362083843608e-02 1.250000000000000000e+00 -5.439174609167640728e-02 1.250000000000000000e+00 -2.796980236578701096e-01
4.860000000000000320e+00 -2.022269025059806768e+00 4.860000000000000320e+00 -6.481901937602825292e+00 4.860000000000000320e+00 -7.717169035481840922e+01 4.860000000000000320e+00 -7.871784900276328756e+01 4.860000000000000320e+00 -4.816144906442669793e+00 4.860000000000000320e+00 -2.589941996801469415e+00 4.860000000000000320e+00 -1.591025786590677171e+01 2.280000000000000071e+01 -1.822761442559297507e-01 2.280000000000000071e+01 -2.485530444070249700e-01 2.280000000000000071e+01 -2.100477213095629736e+00 2.280000000000000071e+01 -2.460677000715122631e+00 2.280000000000000071e+01 -2.183088212654146210e-01 2.280000000000000071e+01 -1.088352007328980964e-01 2.280000000000000071e+01 -7.579732106612673270e-01 6.360000000000000320e+00 -3.151262396179355108e-03 6.360000000000000320e+00 1.641589511061081197e-03 6.360000000000000320e+00 -9.535911181717438012e-01 6.360000000000000320e+00 5.746436507746608413e-01 6.360000000000000320e+00 2.080523141075429905e-03 6.360000000000000320e+00 1.387470250477362832e-03 6.360000000000000320e+00 1.958320506434407804e-03 2.020000000000000284e+01 -4.245503840845765708e-03 2.020000000000000284e+01 -4.727038299596242332e-02 2.020000000000000284e+01 -9.709182951089161406e-01 2.020000000000000284e+01 -9.599494146823985830e-01 2.020000000000000284e+01 -2.287021246076470504e-02 2.020000000000000284e+01 -1.697869705321852773e-01 2.020000000000000284e+01 -2.441730698297579494e-01 1.640000000000000124e+00 -4.048510069730113514e-01 1.640000000000000124e+00 -3.007668350561383264e-01 1.640000000000000124e+00 -1.618271420636136781e+01 1.640000000000000124e+00 -1.466165756978956836e+01 1.640000000000000124e+00 -2.191038181592216416e-01 1.640000000000000124e+00 -2.259657458788457696e-01 1.640000000000000124e+00 -1.150687406067216756e+00 4.004000000000000337e-01 -5.330075875720097223e-02 4.004000000000000337e-01 -1.709002956092486869e-02 4.004000000000000337e-01 1.227416005943240407e+00 4.004000000000000337e-01 4.511563663007223113e-01 4.004000000000000337e-01 -2.361768261148766701e-02 4.004000000000000337e-01 -1.991223313930978733e-03 4.004000000000000337e-01 -9.599969424354437564e-02 1.400000000000000133e+00 -7.058533808033451429e-02 1.400000000000000133e+00 -3.780070173872340789e-02 1.400000000000000133e+00 -1.341326943301254460e+00 1.400000000000000133e+00 -1.299500378842864734e+00 1.400000000000000133e+00 -3.447052180465548510e-02 1.400000000000000133e+00 -3.499471136119991499e-02 1.400000000000000133e+00 -1.778512729849133223e-01
5.430000000000000604e+00 -5.730947863465170045e-01 5.430000000000000604e+00 -1.656590751781689574e+00 5.430000000000000604e+00 -3.095833782899009634e+01 5.430000000000000604e+00 -3.083825405941111342e+01 5.430000000000000604e+00 -1.299280119137147249e+00 5.430000000000000604e+00 -6.217561482857825172e-01 5.430000000000000604e+00 -4.150721805551135901e+00 2.490000000000000213e+01 -3.964953359174550052e-02 2.490000000000000213e+01 -7.558622220774546818e-02 2.490000000000000213e+01 -1.204086761621297796e+00 2.490000000000000213e+01 -4.415101989750240818e-01 2.490000000000000213e+01 -4.584433497632711685e-02 2.490000000000000213e+01 -2.712675823253052343e-02 2.490000000000000213e+01 -1.882068490083481649e-01 7.155000000000000249e+00 -4.664526347085695690e-04 7.155000000000000249e+00 1.703152927402085126e-03 7.155000000000000249e+00 -2.893055517298819268e-01 7.155000000000000249e+00 9.108822858091514263e-02 7.155000000000000249e+00 1.885740323862128420e-03 7.155000000000000249e+00 1.210847570350559455e-03 7.155000000000000249e+00 4.333288186906258943e-03 2.260000000000000142e+01 6.479759263624540466e-04 2.260000000000000142e+01 -1.496812357860433096e-02 2.260000000000000142e+01 -4.986754138129185776e-01 2.260000000000000142e+01 -5.076366238054816904e-01 2.260000000000000142e+01 6.579249680022214442e-03 2.260000000000000142e+01 -3.190537208506805111e-02 2.260000000000000142e+01 -3.964627005728749154e-02 1.820000000000000062e+00 -1.735143622725243695e-01 1.820000000000000062e+00 -1.195358523920688754e-01 1.820000000000000062e+00 -7.106793247925267565e+00 1.820000000000000062e+00 -7.130230871443657747e+00 1.820000000000000062e+00 -9.481374461363800688e-02 1.820000000000000062e+00 -9.737935081977799889e-02 1.820000000000000062e+00 -4.852433100980091396e-01 4.501999999999999891e-01 -2.429285383063217729e-02 4.501999999999999891e-01 -7.033063305259656950e-03 4.501999999999999891e-01 9.191592958112835277e-01 4.501999999999999891e-01 1.035158635203714539e-01 4.501999999999999891e-01 -1.027616623215721336e-02 4.501999999999999891e-01 -6.000325252227822759e-04 4.501999999999999891e-01 -4.220211589327149682e-02 1.550000000000000044e+00 -3.402684159791480312e-02 1.550000000000000044e+00 -1.851027105345293133e-02 1.550000000000000044e+00 -5.899526447489193970e-01 1.550000000000000044e+00 -5.077675964996473112e-01 1.550000000000000044e+00 -1.739599305882932878e-02 1.550000000000000044e+00 -1.757233576546624043e-02 1.550000000000000044e+00 -8.750544147566374775e-02
6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 6.000000000000000000e+00 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 2.700000000000000000e+01 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 7.950000000000000178e+00 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.500000000000000000e+01 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 2.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 5.000000000000000000e-01 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00 1.699999999999999956e+00 0.000000000000000000e+00
6.570000000000000284e+00 -3.029846660202633046e-01 6.570000000000000284e+00 -7.866956825963364874e-01 6.570000000000000284e+00 2.217272840482479523e+01 6.570000000000000284e+00 2.201783497911301879e+01 6.570000000000000284e+00 -3.293250681872054164e-01 6.570000000000000284e+00 -3.716659813406846258e-01 6.570000000000000284e+00 -1.790671398144489501e+00 2.910000000000000142e+01 -6.588067612531078865e-02 2.910000000000000142e+01 -2.128588720989954552e-02 2.910000000000000142e+01 1.343244024199250930e+00 2.910000000000000142e+01 1.192808265646604582e+00 2.910000000000000142e+01 -8.090579137397735376e-02 2.910000000000000142e+01 -2.716111230344453453e-02 2.910000000000000142e+01 -1.952334670126321114e-01 8.745000000000000995e+00 -1.725981225920936168e-03 8.745000000000000995e+00 -3.401696192699033006e-03 8.745000000000000995e+00 2.840238895744846559e-01 8.745000000000000995e+00 1.135275310191872222e-01 8.745000000000000995e+00 -3.464497574482305886e-03 8.745000000000000995e+00 -2.195461448260271897e-03 8.745000000000000995e+00 -1.078763644136238042e-02 2.740000000000000213e+01 -6.325925477964733368e-03 2.740000000000000213e+01 -3.272077380636506660e-03 2.740000000000000213e+01 5.162392849698989039e-01 2.740000000000000213e+01 5.825208040949263477e-01 2.740000000000000213e+01 -4.786758715242134254e-02 2.740000000000000213e+01 -6.490309861326981622e-02 2.740000000000000213e+01 -1.223686886242920657e-01 2.180000000000000160e+00 1.318419970808277775e-01 2.180000000000000160e+00 7.463997507934905240e-02 2.180000000000000160e+00 6.002001901501500924e+00 2.180000000000000160e+00 5.081078264498216868e+00 2.180000000000000160e+00 7.130496875516123545e-02 2.180000000000000160e+00 7.413022654959161573e-02 2.180000000000000160e+00 3.519171674649297366e-01 5.498000000000000664e-01 2.162681240747166278e-02 5.498000000000000664e-01 6.508522999616683791e-03 5.498000000000000664e-01 -1.103839593377585970e+00 5.498000000000000664e-01 -6.996837553082002614e-01 5.498000000000000664e-01 7.810304839312887104e-03 5.498000000000000664e-01 -1.825492801136419097e-03 5.498000000000000664e-01 3.412014744526503662e-02 1.850000000000000089e+00 2.937752045228514408e-02 1.850000000000000089e+00 1.488974903058060129e-02 1.850000000000000089e+00 2.614941333854403638e-01 1.850000000000000089e+00 3.956024085135396717e-01 1.850000000000000089e+00 1.468914738082305327e-02 1.850000000000000089e+00 1.570952980601980631e-02 1.850000000000000089e+00 7.466594666970882699e-02
7.140000000000000568e+00 -1.482048784407302033e+00 7.140000000000000568e+00 -3.521101241235496282e+00 7.140000000000000568e+00 3.724974418763393658e+01 7.140000000000000568e+00 3.750147467596226392e+01 7.140000000000000568e+00 -1.925723597373873996e+00 7.140000000000000568e+00 -1.495605012748193685e+00 7.140000000000000568e+00 -8.424478635764867107e+00 3.120000000000000284e+01 -2.397986778957066356e-01 3.120000000000000284e+01 -1.384011024873645912e-01 3.120000000000000284e+01 2.272669825802452692e+00 3.120000000000000284e+01 1.908509687821862144e+00 3.120000000000000284e+01 -2.883741001208252053e-01 3.120000000000000284e+01 -1.074810048532844897e-01 3.120000000000000284e+01 -7.740548853571809218e-01 9.540000000000000924e+00 -5.618469540873749501e-03 9.540000000000000924e+00 -8.435721459543854550e-03 9.540000000000000924e+00 9.567897133670726362e-01 9.540000000000000924e+00 -2.350276210624713258e-02 9.540000000000000924e+00 -8.524125960713058170e-03 9.540000000000000924e+00 -5.414791175356425956e-03 9.540000000000000924e+00 -2.799310813648725471e-02 2.980000000000000426e+01 -1.849785370158030240e-02 2.980000000000000426e+01 -2.558537491133794362e-02 2.980000000000000426e+01 1.055815602383916030e+00 2.980000000000000426e+01 1.251962409595876125e+00 2.980000000000000426e+01 -1.420072278020999557e-01 2.980000000000000426e+01 -2.168145946635033905e-01 2.980000000000000426e+01 -4.029050510785214811e-01 2.360000000000000320e+00 2.347814268478789490e-01 2.360000000000000320e+00 1.185515603731696066e-01 2.360000000000000320e+00 1.064837442714787130e+01 2.360000000000000320e+00 1.007026194673720454e+01 2.360000000000000320e+00 1.271123051771849699e-01 2.360000000000000320e+00 1.322467539911136303e-01 2.360000000000000320e+00 6.126920463893472668e-01 5.996000000000001329e-01 3.652468976105560650e-02 5.996000000000001329e-01 1.199685442831455173e-02 5.996000000000001329e-01 -3.124568522471605547e+00 5.996000000000001329e-01 -1.483209936723923761e+00 5.996000000000001329e-01 1.214766323038884988e-02 5.996000000000001329e-01 -5.780690456722026305e-03 5.996000000000001329e-01 5.488851696303731487e-02 2.000000000000000000e+00 5.516682726940214110e-02 2.000000000000000000e+00 2.850581677256514013e-02 2.000000000000000000e+00 6.818775780033377032e-01 2.000000000000000000e+00 5.398664148490013304e-01 2.000000000000000000e+00 2.728826409089490923e-02 2.000000000000000000e+00 2.976940792831778149e-02 2.000000000000000000e+00 1.407303160611799164e-01
7.709999999999999964e+00 -3.537192355161061119e+00 7.709999999999999964e+00 -7.858696454209387561e+00 7.709999999999999964e+00 4.845741911279053227e+01 7.709999999999999964e+00 4.851462046977795950e+01 7.709999999999999964e+00 -4.558783437242766468e+00 7.709999999999999964e+00 -3.203603145539607233e+00 7.709999999999999964e+00 -1.915827539215282371e+01 3.329999999999999716e+01 -5.241977958063117615e-01 3.329999999999999716e+01 -3.498911579510430858e-01 3.329999999999999716e+01 2.828543425350730445e+00 3.329999999999999716e+01 3.997693375035922259e+00 3.329999999999999716e+01 -6.208618906257828973e-01 3.329999999999999716e+01 -2.404279446866308678e-01 3.329999999999999716e+01 -1.735378789069768501e+00 1.033500000000000085e+01 -1.165154516007482766e-02 1.033500000000000085e+01 -1.503599825496526599e-02 1.033500000000000085e+01 2.600851351708826087e-01 1.033500000000000085e+01 5.639935665488025052e-01 1.033500000000000085e+01 -1.502542273276674667e-02 1.033500000000000085e+01 -9.679511701728427120e-03 1.033500000000000085e+01 -5.139247784953537845e-02 3.220000000000000284e+01 -3.671448279507760759e-02 3.220000000000000284e+01 -6.762494310577926715e-02 3.220000000000000284e+01 1.642476245248118971e+00 3.220000000000000284e+01 1.997492345367263056e+00 3.220000000000000284e+01 -2.873075422694385539e-01 3.220000000000000284e+01 -4.453840222861031872e-01 3.220000000000000284e+01 -8.370309904563986159e-01 2.540000000000000036e+00 3.161507770987630472e-01 2.540000000000000036e+00 1.388377696601927891e-01 2.540000000000000036e+00 1.507750789280034098e+01 2.540000000000000036e+00 1.407606822943540692e+01 2.540000000000000036e+00 1.711982650987320942e-01 2.540000000000000036e+00 1.785236494817521447e-01 2.540000000000000036e+00 8.047104613394402417e-01 6.493999999999999773e-01 4.588973333339352312e-02 6.493999999999999773e-01 1.735942056884454132e-02 6.493999999999999773e-01 -4.652919831686375574e+00 6.493999999999999773e-01 -4.132810134982165096e+00 6.493999999999999773e-01 1.393562488939270594e-02 6.493999999999999773e-01 -1.255346789281924780e-02 6.493999999999999773e-01 6.463131089881146707e-02 2.150000000000000355e+00 7.756340600500211124e-02 2.150000000000000355e+00 4.008567146895747335e-02 2.150000000000000355e+00 1.244585967827134709e+00 2.150000000000000355e+00 1.332572585856098613e+00 2.150000000000000355e+00 3.829370355187844410e-02 2.150000000000000355e+00 4.298719932288574963e-02 2.150000000000000355e+00 1.989299803487236673e-01
8.280000000000001137e+00 -6.468415378281607175e+00 8.280000000000001137e+00 -1.355580855914257654e+01 8.280000000000001137e+00 5.683226627752185323e+01 8.280000000000001137e+00 5.666926428898453594e+01 8.280000000000001137e+00 -8.026021902418367659e+00 8.280000000000001137e+00 -5.383883420997773506e+00 8.280000000000001137e+00 -3.343412926084032222e+01 3.540000000000000568e+01 -9.214408319558002880e-01 3.540000000000000568e+01 -6.541320952900824270e-01 3.540000000000000568e+01 4.446981787185961821e+00 3.540000000000000568e+01 3.810553571450299160e+00 3.540000000000000568e+01 -1.075564358177618196e+00 3.540000000000000568e+01 -4.251890432356868477e-01 3.540000000000000568e+01 -3.076326328659187759e+00 1.113000000000000078e+01 -1.979930567176901857e-02 1.113000000000000078e+01 -2.313675856322361390e-02 1.113000000000000078e+01 3.576169257891876896e-01 1.113000000000000078e+01 1.000791202406801972e+00 1.113000000000000078e+01 -2.298674660034649708e-02 1.113000000000000078e+01 -1.480937336538962201e-02 1.113000000000000078e+01 -8.073218420072869606e-02 3.460000000000000142e+01 -6.120405648385696118e-02 3.460000000000000142e+01 -1.299503963537447238e-01 3.460000000000000142e+01 2.299581651759126544e+00 3.460000000000000142e+01 2.797900607814241880e+00 3.460000000000000142e+01 -4.881125739359158944e-01 3.460000000000000142e+01 -7.399480253083019488e-01 3.460000000000000142e+01 -1.419215052081819639e+00 2.720000000000000195e+00 3.820550338852585215e-01 2.720000000000000195e+00 1.419532800963095864e-01 2.720000000000000195e+00 1.855284812799644101e+01 2.720000000000000195e+00 1.837925471484683726e+01 2.720000000000000195e+00 2.069559392977460277e-01 2.720000000000000195e+00 2.161679012987360315e-01 2.720000000000000195e+00 9.471321545780504447e-01 6.992000000000000437e-01 5.008705993751716434e-02 6.992000000000000437e-01 1.971621984411253692e-02 6.992000000000000437e-01 -7.735067356382117509e+00 6.992000000000000437e-01 -6.375331228647084458e+00 6.992000000000000437e-01 1.086546593415194106e-02 6.992000000000000437e-01 -2.133813715685678458e-02 6.992000000000000437e-01 5.933060855892513530e-02 2.299999999999999822e+00 9.777409582980500780e-02 2.299999999999999822e+00 5.009194275541406505e-02 2.299999999999999822e+00 1.225386670999156991e+00 2.299999999999999822e+00 1.610688341395842826e+00 2.299999999999999822e+00 4.775606037123281133e-02 2.299999999999999822e+00 5.526027835900820806e-02 2.299999999999999822e+00 2.508823773154600367e-01
8.849999999999999645e+00 -1.027571785376884783e+01 8.849999999999999645e+00 -2.043718615769184765e+01 8.849999999999999645e+00 6.335685987633277705e+01 8.849999999999999645e+00 6.358414983250760599e+01 8.849999999999999645e+00 -1.207351642036807604e+01 8.849999999999999645e+00 -7.965866219625548084e+00 8.849999999999999645e+00 -5.075228665145431250e+01 3.750000000000000000e+01 -1.433791683798876004e+00 3.750000000000000000e+01 -1.049722164950963821e+00 3.750000000000000000e+01 5.578458836603260806e+00 3.750000000000000000e+01 5.286398549096489319e+00 3.750000000000000000e+01 -1.650629086868789841e+00 3.750000000000000000e+01 -6.611975346986416202e-01 3.750000000000000000e+01 -4.795340470317270842e+00 1.192500000000000071e+01 -3.003587631312520934e-02 1.192500000000000071e+01 -3.267271129510618266e-02 1.192500000000000071e+01 4.823679430404581581e-01 1.192500000000000071e+01 1.369380732973453973e+00 1.192500000000000071e+01 -3.237524515344014642e-02 1.192500000000000071e+01 -2.100241584455347921e-02 1.192500000000000071e+01 -1.160862486062250731e-01 3.700000000000000000e+01 -9.222308530145628680e-02 3.700000000000000000e+01 -2.129878550862893682e-01 3.700000000000000000e+01 3.032805280531093217e+00 3.700000000000000000e+01 3.643344840504568083e+00 3.700000000000000000e+01 -7.484404764756616979e-01 3.700000000000000000e+01 -1.089685436455257728e+00 3.700000000000000000e+01 -2.143336853318664303e+00 2.899999999999999911e+00 4.361150866541481097e-01 2.899999999999999911e+00 1.321889046617387153e-01 2.899999999999999911e+00 2.205314137904389327e+01 2.899999999999999911e+00 2.199691258456846299e+01 2.899999999999999911e+00 2.364429298266014223e-01 2.899999999999999911e+00 2.472725744101532674e-01 2.899999999999999911e+00 1.052019495552641626e+00 7.489999999999999991e-01 5.112506014471240867e-02 7.489999999999999991e-01 1.982391761968238519e-02 7.489999999999999991e-01 -1.178768274443704911e+01 7.489999999999999991e-01 -1.011561753044686895e+01 7.489999999999999991e-01 6.397830437817275673e-03 7.489999999999999991e-01 -3.485565695241532591e-02 7.489999999999999991e-01 4.249115124979674363e-02 2.450000000000000178e+00 1.153123654632139949e-01 2.450000000000000178e+00 5.865310818871116716e-02 2.450000000000000178e+00 2.131510401554976397e+00 2.450000000000000178e+00 1.650843193690477051e+00 2.450000000000000178e+00 5.565346184416286590e-02 2.450000000000000178e+00 6.657288059338511976e-02 2.450000000000000178e+00 2.961918160894729812e-01
9.419999999999999929e+00 -1.495909978162302245e+01 9.419999999999999929e+00 -2.837476054042918605e+01 9.419999999999999929e+00 6.823706946321559030e+01 9.419999999999999929e+00 6.831477192349981920e+01 9.419999999999999929e+00 -1.644230249489629259e+01 9.419999999999999929e+00 -1.090896357605576128e+01 9.419999999999999929e+00 -7.068512639300426770e+01 3.960000000000000142e+01 -2.063397277862544232e+00 3.960000000000000142e+01 -1.535996929650309761e+00 3.960000000000000142e+01 5.453163789000782913e+00 3.960000000000000142e+01 5.189247273632688007e+00 3.960000000000000142e+01 -2.344489849712443341e+00 3.960000000000000142e+01 -9.475456252719089978e-01 3.960000000000000142e+01 -6.891429682497206777e+00 1.272000000000000064e+01 -4.233542013150004557e-02 1.272000000000000064e+01 -4.357920363039546885e-02 1.272000000000000064e+01 3.039281259357551335e-01 1.272000000000000064e+01 1.408269728528566134e+00 1.272000000000000064e+01 -4.307773586969598778e-02 1.272000000000000064e+01 -2.808226593674822968e-02 1.272000000000000064e+01 -1.570746255683395098e-01 3.940000000000000568e+01 -1.300548947312680781e-01 3.940000000000000568e+01 -3.170232639399334085e-01 3.940000000000000568e+01 3.828796966047931960e+00 3.940000000000000568e+01 4.549457396325919945e+00 3.940000000000000568e+01 -1.071796776522977002e+00 3.940000000000000568e+01 -1.483967893826972251e+00 3.940000000000000568e+01 -3.002842829021150628e+00 3.080000000000000071e+00 4.813845602762847897e-01 3.080000000000000071e+00 1.123058505094087223e-01 3.080000000000000071e+00 2.574278869188463403e+01 3.080000000000000071e+00 2.515233276800233853e+01 3.080000000000000071e+00 2.607110699099092210e-01 3.080000000000000071e+00 2.731656054497731967e-01 3.080000000000000071e+00 1.127567086145376152e+00 7.988000000000000655e-01 4.738564799905253810e-02 7.988000000000000655e-01 1.864712344301344693e-02 7.988000000000000655e-01 -1.640308712483567888e+01 7.988000000000000655e-01 -1.462938046109005086e+01 7.988000000000000655e-01 -6.199941691320542958e-05 7.988000000000000655e-01 -5.372991019143036340e-02 7.988000000000000655e-01 1.224086183372241621e-02 2.600000000000000533e+00 1.305836452295132677e-01 2.600000000000000533e+00 6.521820868448269248e-02 2.600000000000000533e+00 2.759587482466500319e+00 2.600000000000000533e+00 2.145946054293318639e+00 2.600000000000000533e+00 6.249732509917826917e-02 2.600000000000000533e+00 7.675598563063557034e-02 2.600000000000000533e+00 3.350551646438095776e-01
9.990000000000000213e+00 -2.051856116184394097e+01 9.990000000000000213e+00 -3.727352531382921796e+01 9.990000000000000213e+00 7.201300093631587629e+01 9.990000000000000213e+00 7.200345201424842401e+01 9.990000000000000213e+00 -2.099508840237386309e+01 9.990000000000000213e+00 -1.419796654711706552e+01 9.990000000000000213e+00 -9.298514142516408754e+01 4.170000000000000284e+01 -2.812269458395260546e+00 4.170000000000000284e+01 -2.113574769175472490e+00 4.170000000000000284e+01 5.981280177809253473e+00 4.170000000000000284e+01 6.600126903694487623e+00 4.170000000000000284e+01 -3.155885459570403118e+00 4.170000000000000284e+01 -1.284240509122507978e+00 4.170000000000000284e+01 -9.365970196263646130e+00 1.351500000000000234e+01 -5.667214802703901544e-02 1.351500000000000234e+01 -5.579237578420026544e-02 1.351500000000000234e+01 1.488540276471468360e-01 1.351500000000000234e+01 1.233055501941677790e+00 1.351500000000000234e+01 -5.499377951305273182e-02 1.351500000000000234e+01 -3.611424395724915914e-02 1.351500000000000234e+01 -2.035725472815408388e-01 4.180000000000000426e+01 -1.750080075882969322e-01 4.180000000000000426e+01 -4.421970736818279235e-01 4.180000000000000426e+01 4.668090725801704366e+00 4.180000000000000426e+01 5.531024377480960652e+00 4.180000000000000426e+01 -1.461516147837474744e+00 4.180000000000000426e+01 -1.912642783968089732e+00 4.180000000000000426e+01 -3.991364013075689776e+00 3.260000000000000231e+00 5.191842016062322429e-01 3.260000000000000231e+00 8.475961423655664628e-02 3.260000000000000231e+00 2.887831843623401795e+01 3.260000000000000231e+00 2.770708229809076073e+01 3.260000000000000231e+00 2.809481279431929601e-01 3.260000000000000231e+00 2.947127382411762198e-01 3.260000000000000231e+00 1.179604682027158180e+00 8.486000000000001320e-01 3.912400669077764626e-02 8.486000000000001320e-01 1.313850364849755703e-02 8.486000000000001320e-01 -2.252711289849240472e+01 8.486000000000001320e-01 -2.104709735901836609e+01 8.486000000000001320e-01 -6.219751741712298276e-03 8.486000000000001320e-01 -8.535297527142526874e-02 8.486000000000001320e-01 -3.931021667386236373e-02 2.750000000000000000e+00 1.449381495077317616e-01 2.750000000000000000e+00 7.076533113369332106e-02 2.750000000000000000e+00 2.884699996787617238e+00 2.750000000000000000e+00 2.360565039563269352e+00 2.750000000000000000e+00 6.787004367991300580e-02 2.750000000000000000e+00 8.562872380924752003e-02 2.750000000000000000e+00 3.692022481305854420e-01
1.056000000000000050e+01 -2.695410199443147548e+01 1.056000000000000050e+01 -4.706200338866263877e+01 1.056000000000000050e+01 7.503334292855058152e+01 1.056000000000000050e+01 7.502460715390687085e+01 1.056000000000000050e+01 -2.568495752425451073e+01 1.056000000000000050e+01 -1.784954266117592070e+01 1.056000000000000050e+01 -1.175506055685245457e+02 4.380000000000000426e+01 -3.682266937064232248e+00 4.380000000000000426e+01 -2.784793659361032958e+00 4.380000000000000426e+01 6.334708979181101540e+00 4.380000000000000426e+01 6.154149076003065488e+00 4.380000000000000426e+01 -4.081258204036450898e+00 4.380000000000000426e+01 -1.670310524362700333e+00 4.380000000000000426e+01 -1.221862932482441622e+01 1.431000000000000050e+01 -7.302032867241159408e-02 1.431000000000000050e+01 -6.924930872749324173e-02 1.431000000000000050e+01 1.243333975754978837e-02 1.431000000000000050e+01 1.319729122895068940e+00 1.431000000000000050e+01 -6.818876300200615859e-02 1.431000000000000050e+01 -4.512603935678760614e-02 1.431000000000000050e+01 -2.555844397586986005e-01 4.420000000000000284e+01 -2.274143688149898868e-01 4.420000000000000284e+01 -5.885003002989255272e-01 4.420000000000000284e+01 5.543996533219697653e+00 4.420000000000000284e+01 6.574581221125697539e+00 4.420000000000000284e+01 -1.920026983760976247e+00 4.420000000000000284e+01 -2.365750903977891006e+00 4.420000000000000284e+01 -5.101692556852782445e+00 3.439999999999999947e+00 5.510388039511544545e-01 3.439999999999999947e+00 5.079630088509323738e-02 3.439999999999999947e+00 3.145556711432373476e+01 3.439999999999999947e+00 3.033767054167788046e+01 3.439999999999999947e+00 2.983043108346337124e-01 3.439999999999999947e+00 3.131779331511342912e-01 3.439999999999999947e+00 1.213317348822015695e+00 8.983999999999999764e-01 2.110722781118790081e-02 8.983999999999999764e-01 3.997901875709364283e-03 8.983999999999999764e-01 -3.178765061273603010e+01 8.983999999999999764e-01 -2.870379648638949277e+01 8.983999999999999764e-01 -1.548840259079076187e-02 8.983999999999999764e-01 -1.323895151809240112e-01 8.983999999999999764e-01 -1.227727880848172859e-01 2.900000000000000355e+00 1.569707080338029748e-01 2.900000000000000355e+00 7.625015489980380146e-02 2.900000000000000355e+00 3.282775345891337793e+00 2.900000000000000355e+00 2.760572094318959557e+00 2.900000000000000355e+00 7.290378745538106386e-02 2.900000000000000355e+00 9.282212312834331458e-02 2.900000000000000355e+00 3.989467735173310992e-01
1.113000000000000078e+01 -3.426572227938597592e+01 1.113000000000000078e+01 -5.768571171164503397e+01 1.113000000000000078e+01 7.757358284178086194e+01 1.113000000000000078e+01 7.722189302669441702e+01 1.113000000000000078e+01 -3.052916280986896069e+01 1.113000000000000078e+01 -2.190826401048810723e+01 1.113000000000000078e+01 -1.443888608113880707e+02 4.590000000000000568e+01 -4.675077410381005549e+00 4.590000000000000568e+01 -3.553903410332826418e+00 4.590000000000000568e+01 7.305828640837447097e+00 4.590000000000000568e+01 6.720041286019210247e+00 4.590000000000000568e+01 -5.115937692194735043e+00 4.590000000000000568e+01 -2.104406291602652246e+00 4.590000000000000568e+01 -1.544932480451121748e+01 1.510500000000000220e+01 -9.135429830573271737e-02 1.510500000000000220e+01 -8.388816444310598364e-02 1.510500000000000220e+01 -3.884875125227580384e-01 1.510500000000000220e+01 1.371769967615620089e+00 1.510500000000000220e+01 -8.272890337903937574e-02 1.510500000000000220e+01 -5.509995949556900641e-02 1.510500000000000220e+01 -3.130713256234471942e-01 4.660000000000000142e+01 -2.876274216918059956e-01 4.660000000000000142e+01 -7.557719995311003025e-01 4.660000000000000142e+01 6.471722761229273146e+00 4.660000000000000142e+01 7.654901825791043279e+00 4.660000000000000142e+01 -2.449174697435643200e+00 4.660000000000000142e+01 -2.834009387909967259e+00 4.660000000000000142e+01 -6.326583506568517201e+00 3.620000000000000107e+00 5.784349329785559712e-01 3.620000000000000107e+00 1.228989835312421786e-02 3.620000000000000107e+00 3.420638490848158852e+01 3.620000000000000107e+00 3.307653296161454648e+01 3.620000000000000107e+00 3.132566014741604565e-01 3.620000000000000107e+00 3.288986674072135186e-01 3.620000000000000107e+00 1.232880100213054275e+00 9.482000000000000428e-01 -3.496321236597932369e-03 9.482000000000000428e-01 -1.272033363591451582e-02 9.482000000000000428e-01 -4.602444741310846155e+01 9.482000000000000428e-01 -4.266706866011897148e+01 9.482000000000000428e-01 -3.273669356532271646e-02 9.482000000000000428e-01 -2.092176755520865905e-01 9.482000000000000428e-01 -2.581710239899215331e-01 3.049999999999999822e+00 1.675855645762975854e-01 3.049999999999999822e+00 8.094132392161990097e-02 3.049999999999999822e+00 3.537292521923191657e+00 3.049999999999999822e+00 2.930598960837187406e+00 3.049999999999999822e+00 7.753951296327665776e-02 3.049999999999999822e+00 9.946989378590070929e-02 3.049999999999999822e+00 4.255362952470946869e-01
1.169999999999999929e+01 -4.245342201670683124e+01 1.169999999999999929e+01 -6.910261359346296217e+01 1.169999999999999929e+01 7.935362204139488540e+01 1.169999999999999929e+01 7.927079756844237579e+01 1.169999999999999929e+01 -3.559626590192842599e+01 1.169999999999999929e+01 -2.646643982101283044e+01 1.169999999999999929e+01 -1.736187413331110179e+02 4.800000000000000000e+01 -5.792199951513662626e+00 4.800000000000000000e+01 -4.426936339297681933e+00 4.800000000000000000e+01 5.870642414988083146e+00 4.800000000000000000e+01 6.827073705956905769e+00 4.800000000000000000e+01 -6.262038764398853985e+00 4.800000000000000000e+01 -2.585238941878849950e+00 4.800000000000000000e+01 -1.906641399708904672e+01 1.590000000000000036e+01 -1.116484703927911326e-01 1.590000000000000036e+01 -9.964831835167808904e-02 1.590000000000000036e+01 2.734518153139759988e-01 1.590000000000000036e+01 8.442240084339118766e-01 1.590000000000000036e+01 -9.840742774552935224e-02 1.590000000000000036e+01 -6.603754997343624922e-02 1.590000000000000036e+01 -3.757417664634346011e-01 4.900000000000000000e+01 -3.560200452431474538e-01 4.900000000000000000e+01 -9.436982147627028805e-01 4.900000000000000000e+01 7.486507835298667146e+00 4.900000000000000000e+01 8.766511929410995663e+00 4.900000000000000000e+01 -3.050227108909739027e+00 4.900000000000000000e+01 -3.309170262867997536e+00 4.900000000000000000e+01 -7.659115631783588007e+00 3.799999999999999822e+00 6.019831867013925031e-01 3.799999999999999822e+00 -2.933324243287516175e-02 3.799999999999999822e+00 3.685354720804063078e+01 3.799999999999999822e+00 3.597450424068288299e+01 3.799999999999999822e+00 3.260124172975651380e-01 3.799999999999999822e+00 3.422736170005388767e-01 3.799999999999999822e+00 1.240935978566621412e+00 9.979999999999999982e-01 -3.259265458552151884e-02 9.979999999999999982e-01 -3.319529234098783643e-02 9.979999999999999982e-01 -7.669748361230516309e+01 9.979999999999999982e-01 -7.897447933288530919e+01 9.979999999999999982e-01 -5.926015399087514179e-02 9.979999999999999982e-01 -3.148839611938467620e-01 9.979999999999999982e-01 -4.399320621112310370e-01 3.200000000000000178e+00 1.768846065834409620e-01 3.200000000000000178e+00 8.448948650508869562e-02 3.200000000000000178e+00 3.811747831403252462e+00 3.200000000000000178e+00 3.379688746506928965e+00 3.200000000000000178e+00 8.178128705783527241e-02 3.200000000000000178e+00 1.059512213305719430e-01 3.200000000000000178e+00 4.491066014769367065e-01

